Network-Assisted Delivery of Adaptive Video Streaming Services through CDN, SDN, and MEC

Multimedia applications, mainly video streaming services, are currently the dominant source of network load worldwide. In recent Video-on-Demand (VoD) and live video streaming services, traditional streaming delivery techniques have been replaced by adaptive solutions based on the HTTP protocol. Current trends toward high-resolution (e.g., 8K) and/or low-latency VoD and live video streaming pose new challenges to end-to-end (E2E) bandwidth demand and have stringent delay requirements. To do this, video providers typically rely on Content Delivery Networks (CDNs) to ensure that they provide scalable video streaming services. To support future streaming scenarios involving millions of users, it is necessary to increase the CDNs' efficiency. It is widely agreed that these requirements may be satisfied by adopting emerging networking techniques to present Network-Assisted Video Streaming (NAVS) methods. Motivated by this, this thesis goes one step beyond traditional pure client-based HAS algorithms by incorporating (an) in-network component(s) with a broader view of the network to present completely transparent NAVS solutions for HAS clients.

==> 123/Classes/texput.log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015/W32TeX) (preloaded format=pdflatex 2015.10.14)  20 OCT 2015 16:41
entering extended mode
 restricted \write18 enabled.
 %&-line parsing enabled.
**PhDThesisPSnPDF.tex

! Emergency stop.
<*> PhDThesisPSnPDF.tex
                       
*** (job aborted, file error in nonstop mode)

 
Here is how much of TeX's memory you used:
 3 strings out of 493054
 117 string characters out of 6138326
 53372 words of memory out of 5000000
 3628 multiletter control sequences out of 15000+600000
 3640 words of font info for 14 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 0i,0n,0p,1b,6s stack positions out of 5000i,500n,10000p,200000b,80000s
!  ==> Fatal error occurred, no output PDF file produced!


==> 123/_travis.yml <==
before_install:
   - sudo add-apt-repository -y ppa:texlive-backports/ppa
   - sudo apt-get update
install:
   - sudo apt-get install -y texlive-latex-base 
   - sudo apt-get install -y texlive-latex-recommended texlive-latex-extra
   - sudo apt-get install -y texlive-science 
   - sudo apt-get install -y texlive-fonts-recommended texlive-fonts-extra
   - sudo apt-get install -y psutils
script:
   - make clean
   - make BUILD_STRATEGY=latex
   - make clean
   - make


==> 123/thesis-info.log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015/W32TeX) (preloaded format=pdflatex 2015.10.14)  15 OCT 2015 01:48
entering extended mode
 restricted \write18 enabled.
 %&-line parsing enabled.
**./thesis-info.tex
(./thesis-info.tex
LaTeX2e <2015/10/01> patch level 1
Babel <3.9m> and hyphenation patterns for 79 languages loaded.
! Undefined control sequence.
l.9 \subtitle
             {}
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Undefined control sequence.
l.15 \dept
          {Department of Information Engineering and Telecommunication (DIET)}
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.


! LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.15 \dept{D
            epartment of Information Engineering and Telecommunication (DIET)}
You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

Missing character: There is no D in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no p in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no r in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no m in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no f in font nullfont!
Missing character: There is no I in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no f in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no r in font nullfont!
Missing character: There is no m in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no E in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no g in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no r in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no g in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no d in font nullfont!
Missing character: There is no T in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no l in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no c in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no m in font nullfont!
Missing character: There is no m in font nullfont!
Missing character: There is no u in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no c in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no ( in font nullfont!
Missing character: There is no D in font nullfont!
Missing character: There is no I in font nullfont!
Missing character: There is no E in font nullfont!
Missing character: There is no T in font nullfont!
Missing character: There is no ) in font nullfont!

Overfull \hbox (20.0pt too wide) in paragraph at lines 15--16
[]
 []

! Undefined control sequence.
l.18 \university
                {Sapienza University of Rome}
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.


! LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.18 \university{S
                  apienza University of Rome}
You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

Missing character: There is no S in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no p in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no z in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no U in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no v in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no r in font nullfont!
Missing character: There is no s in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no y in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no f in font nullfont!
Missing character: There is no R in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no m in font nullfont!
Missing character: There is no e in font nullfont!
! Undefined control sequence.
l.20 \crest
           {\includegraphics[width=0.2\textwidth]{Sapienza University of Rome}}
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Undefined control sequence.
l.20 \crest{\includegraphics
                            [width=0.2\textwidth]{Sapienza University of Rome}}
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

Missing character: There is no [ in font nullfont!
Missing character: There is no w in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no d in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no h in font nullfont!
Missing character: There is no = in font nullfont!
Missing character: There is no 0 in font nullfont!
Missing character: There is no . in font nullfont!
Missing character: There is no 2 in font nullfont!
! Missing number, treated as zero.
<to be read again> 
                   ]
l.20 \crest{\includegraphics[width=0.2\textwidth]
                                                 {Sapienza University of Rome}}
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Illegal unit of measure (pt inserted).
<to be read again> 
                   ]
l.20 \crest{\includegraphics[width=0.2\textwidth]
                                                 {Sapienza University of Rome}}
Dimensions can be in units of em, ex, in, pt, pc,
cm, mm, dd, cc, nd, nc, bp, or sp; but yours is a new one!
I'll assume that you meant to say pt, for printer's points.
To recover gracefully from this error, it's best to
delete the erroneous units; e.g., type `2' to delete
two letters. (See Chapter 27 of The TeXbook.)

Missing character: There is no ] in font nullfont!
Missing character: There is no S in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no p in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no z in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no U in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no v in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no r in font nullfont!
Missing character: There is no s in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no y in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no f in font nullfont!
Missing character: There is no R in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no m in font nullfont!
Missing character: There is no e in font nullfont!

Overfull \hbox (20.0pt too wide) in paragraph at lines 18--24
[]
 []

! Undefined control sequence.
l.35 \degreetitle
                 {Doctor of Philosophy}
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.


! LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.35 \degreetitle{D
                   octor of Philosophy}
You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

Missing character: There is no D in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no c in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no r in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no f in font nullfont!
Missing character: There is no P in font nullfont!
Missing character: There is no h in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no l in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no s in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no p in font nullfont!
Missing character: There is no h in font nullfont!
Missing character: There is no y in font nullfont!

Overfull \hbox (20.0pt too wide) in paragraph at lines 35--36
[]
 []

! Undefined control sequence.
l.45 \subject
             {LaTeX} \keywords{{LaTeX} {PhD Thesis} {Engineering} {Sapienza ...
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.


! LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.45 \subject{L
               aTeX} \keywords{{LaTeX} {PhD Thesis} {Engineering} {Sapienza ...

You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

Missing character: There is no L in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no T in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no X in font nullfont!
! Undefined control sequence.
l.45 \subject{LaTeX} \keywords
                              {{LaTeX} {PhD Thesis} {Engineering} {Sapienza ...
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

Missing character: There is no L in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no T in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no X in font nullfont!
Missing character: There is no P in font nullfont!
Missing character: There is no h in font nullfont!
Missing character: There is no D in font nullfont!
Missing character: There is no T in font nullfont!
Missing character: There is no h in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no s in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no s in font nullfont!
Missing character: There is no E in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no g in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no r in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no g in font nullfont!
Missing character: There is no S in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no p in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no z in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no U in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no v in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no r in font nullfont!
Missing character: There is no s in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no y in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no f in font nullfont!
Missing character: There is no R in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no m in font nullfont!
Missing character: There is no e in font nullfont!
)
! Emergency stop.
<*> ./thesis-info.tex
                     
*** (job aborted, no legal \end found)

 
Here is how much of TeX's memory you used:
 5 strings out of 493054
 152 string characters out of 6138326
 53372 words of memory out of 5000000
 3628 multiletter control sequences out of 15000+600000
 3640 words of font info for 14 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 5i,0n,4p,111b,16s stack positions out of 5000i,500n,10000p,200000b,80000s
!  ==> Fatal error occurred, no output PDF file produced!


==> 123/thesis.log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015) (preloaded format=pdflatex 2015.5.24)  27 APR 2016 15:32
entering extended mode
 \write18 enabled.
 %&-line parsing enabled.
**thesis.tex
(./thesis.tex
LaTeX2e <2015/01/01>
Babel <3.9l> and hyphenation patterns for 79 languages loaded.
(./Classes/PhDThesisPSnPDF.cls

LaTeX Warning: You have requested document class `Classes/PhDThesisPSnPDF',
               but the document class provides `PhDThesisPSnPDF'.

Document Class: PhDThesisPSnPDF 2015/06/20 A PhD thesis class file by Krishna K
umar (v2.0)
https://github.com/kks32/phd-thesis-template/
PhDThesisPSnPDF: Font size is set as 12pt
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/book.cls
Document Class: book 2014/09/29 v1.4h Standard LaTeX document class
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/fleqn.clo
File: fleqn.clo 2015/03/31 v1.1i Standard LaTeX option (flush left equations)
\mathindent=\dimen102
Applying: [2015/01/01] Make \[ robust on input line 50.
LaTeX Info: Redefining \[ on input line 51.
Already applied: [0000/00/00] Make \[ robust on input line 62.
Applying: [2015/01/01] Make \] robust on input line 74.
LaTeX Info: Redefining \] on input line 75.
Already applied: [0000/00/00] Make \] robust on input line 83.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/bk12.clo
File: bk12.clo 2014/09/29 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@chapter=\count80
\c@section=\count81
\c@subsection=\count82
\c@subsubsection=\count83
\c@paragraph=\count84
\c@subparagraph=\count85
\c@figure=\count86
\c@table=\count87
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen103
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/lscape.sty
Package: lscape 2000/10/22 v3.01 Landscape Pages (DPC)

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2014/10/28 v1.0p Standard LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 94.

(/usr/local/texlive/2015/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count88
)))
(/usr/local/texlive/2015/texmf-dist/tex/latex/setspace/setspace.sty
Package: setspace 2011/12/19 v6.7a set line spacing
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/tools/calc.sty
Package: calc 2014/10/28 v4.3 Infix arithmetic (KKT,FJ)
\calc@Acount=\count89
\calc@Bcount=\count90
\calc@Adimen=\dimen104
\calc@Bdimen=\dimen105
\calc@Askip=\skip43
\calc@Bskip=\skip44
LaTeX Info: Redefining \setlength on input line 80.
LaTeX Info: Redefining \addtolength on input line 81.
\calc@Ccount=\count91
\calc@Cskip=\skip45
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2014/09/29 v1.1c Standard LaTeX ifthen package (DPC)
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifpdf.sty
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/tocbibind/tocbibind.sty
Package: tocbibind 2010/10/13 v1.5k extra ToC listings
Package tocbibind Info: The document has chapter divisions on input line 50.


Package tocbibind Note: Using chapter style headings, unless overridden.

) (/usr/local/texlive/2015/texmf-dist/tex/latex/appendix/appendix.sty
Package: appendix 2009/09/02 v1.2b extra appendix facilities
\c@@pps=\count92
\c@@ppsavesec=\count93
\c@@ppsaveapp=\count94
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/color.sty
Package: color 2014/10/28 v1.1a Standard LaTeX Color (DPC)

(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package color Info: Driver file: pdftex.def on input line 142.

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/dvipsnam.def
File: dvipsnam.def 2014/10/14 v3.0j Driver-dependent file (DPC,SPQR)
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/epstopdf.sty
Package: epstopdf 2010/02/09 v2.5 Conversion with epstopdf on the fly (HO)

(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf

(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2014/10/28 v1.15 key=value parser (DPC)
\KV@toks@=\toks14
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/etexcmds.sty
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifluatex.sty
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
)))
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.

(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
)))
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 2014/10/28 v1.0g Enhanced LaTeX Graphics (DPC,SPQR)
\Gin@req@height=\dimen106
\Gin@req@width=\dimen107
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/datetime/datetime.sty
Package: datetime 2015/03/20 v2.60 Date Time Package

(/usr/local/texlive/2015/texmf-dist/tex/latex/etoolbox/etoolbox.sty
Package: etoolbox 2015/05/04 v2.2 e-TeX tools for LaTeX (JAW)
\etb@tempcnta=\count95
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/fmtcount/fmtcount.sty
Package: fmtcount 2015/05/05 v3.01

(/usr/local/texlive/2015/texmf-dist/tex/latex/xkeyval/xkeyval.sty
Package: xkeyval 2014/12/03 v2.7a package option processing (HA)

(/usr/local/texlive/2015/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2015/texmf-dist/tex/generic/xkeyval/xkvutils.tex
\XKV@toks=\toks15
\XKV@tempa@toks=\toks16
)
\XKV@depth=\count96
File: xkeyval.tex 2014/12/03 v2.7a key=value parser (HA)
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/fmtcount/fcprefix.sty
Package: fcprefix 2012/09/28

(/usr/local/texlive/2015/texmf-dist/tex/latex/fmtcount/fcnumparser.sty
Package: fcnumparser 2012/09/28
\fc@digit@counter=\count97
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks17
\ex@=\dimen108
)
\c@padzeroesN=\count98
\fc@tmpcatcode=\count99
\@DT@modctr=\count100
\@ordinalctr=\count101
\@orgargctr=\count102
\@strctr=\count103
\@tmpstrctr=\count104
\@DT@loopN=\count105
\@DT@X=\count106

(/usr/local/texlive/2015/texmf-dist/tex/latex/fmtcount/fc-english.def
File: fc-english.def 2013/08/17
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/datetime/datetime-defaults.sty
Package: datetime-defaults 2013/09/10
)
\@day=\count107
\@month=\count108
\@year=\count109
\c@HOUR=\count110
\c@HOURXII=\count111
\c@MINUTE=\count112
\c@TOHOUR=\count113
\c@TOMINUTE=\count114
\c@SECOND=\count115
\currenthour=\count116
\currentminute=\count117
\currentsecond=\count118
Package datetime Info: No datetime.cfg file found, using default settings on in
put line 308.
\@dtctr=\count119
\dayofyear=\count120
\dayofweek=\count121
LaTeX Info: Redefining \today on input line 736.
\dt@a=\toks18
\dt@b=\toks19
)
\PHD@hour=\count122
\PHD@minute=\count123

(/usr/local/texlive/2015/texmf-dist/tex/latex/natbib/natbib.sty
Package: natbib 2010/09/13 8.31b (PWD, AO)
\bibhang=\skip46
\bibsep=\skip47
LaTeX Info: Redefining \cite on input line 694.
\c@NAT@ctr=\count124
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/textcomp.sty
Package: textcomp 2005/09/27 v1.99g Standard LaTeX package
Package textcomp Info: Sub-encoding information:
(textcomp)               5 = only ISO-Adobe without \textcurrency
(textcomp)               4 = 5 + \texteuro
(textcomp)               3 = 4 + \textohm
(textcomp)               2 = 3 + \textestimated + \textcurrency
(textcomp)               1 = TS1 - \textcircled - \t
(textcomp)               0 = TS1 (full)
(textcomp)             Font families with sub-encoding setting implement
(textcomp)             only a restricted character set as indicated.
(textcomp)             Family '?' is the default used for unknown fonts.
(textcomp)             See the documentation for details.
Package textcomp Info: Setting ? sub-encoding to TS1/1 on input line 79.

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/ts1enc.def
File: ts1enc.def 2001/06/05 v3.0e (jk/car/fm) Standard LaTeX file
)
LaTeX Info: Redefining \oldstylenums on input line 334.
Package textcomp Info: Setting cmr sub-encoding to TS1/0 on input line 349.
Package textcomp Info: Setting cmss sub-encoding to TS1/0 on input line 350.
Package textcomp Info: Setting cmtt sub-encoding to TS1/0 on input line 351.
Package textcomp Info: Setting cmvtt sub-encoding to TS1/0 on input line 352.
Package textcomp Info: Setting cmbr sub-encoding to TS1/0 on input line 353.
Package textcomp Info: Setting cmtl sub-encoding to TS1/0 on input line 354.
Package textcomp Info: Setting ccr sub-encoding to TS1/0 on input line 355.
Package textcomp Info: Setting ptm sub-encoding to TS1/4 on input line 356.
Package textcomp Info: Setting pcr sub-encoding to TS1/4 on input line 357.
Package textcomp Info: Setting phv sub-encoding to TS1/4 on input line 358.
Package textcomp Info: Setting ppl sub-encoding to TS1/3 on input line 359.
Package textcomp Info: Setting pag sub-encoding to TS1/4 on input line 360.
Package textcomp Info: Setting pbk sub-encoding to TS1/4 on input line 361.
Package textcomp Info: Setting pnc sub-encoding to TS1/4 on input line 362.
Package textcomp Info: Setting pzc sub-encoding to TS1/4 on input line 363.
Package textcomp Info: Setting bch sub-encoding to TS1/4 on input line 364.
Package textcomp Info: Setting put sub-encoding to TS1/5 on input line 365.
Package textcomp Info: Setting uag sub-encoding to TS1/5 on input line 366.
Package textcomp Info: Setting ugq sub-encoding to TS1/5 on input line 367.
Package textcomp Info: Setting ul8 sub-encoding to TS1/4 on input line 368.
Package textcomp Info: Setting ul9 sub-encoding to TS1/4 on input line 369.
Package textcomp Info: Setting augie sub-encoding to TS1/5 on input line 370.
Package textcomp Info: Setting dayrom sub-encoding to TS1/3 on input line 371.
Package textcomp Info: Setting dayroms sub-encoding to TS1/3 on input line 372.

Package textcomp Info: Setting pxr sub-encoding to TS1/0 on input line 373.
Package textcomp Info: Setting pxss sub-encoding to TS1/0 on input line 374.
Package textcomp Info: Setting pxtt sub-encoding to TS1/0 on input line 375.
Package textcomp Info: Setting txr sub-encoding to TS1/0 on input line 376.
Package textcomp Info: Setting txss sub-encoding to TS1/0 on input line 377.
Package textcomp Info: Setting txtt sub-encoding to TS1/0 on input line 378.
Package textcomp Info: Setting lmr sub-encoding to TS1/0 on input line 379.
Package textcomp Info: Setting lmdh sub-encoding to TS1/0 on input line 380.
Package textcomp Info: Setting lmss sub-encoding to TS1/0 on input line 381.
Package textcomp Info: Setting lmssq sub-encoding to TS1/0 on input line 382.
Package textcomp Info: Setting lmvtt sub-encoding to TS1/0 on input line 383.
Package textcomp Info: Setting lmtt sub-encoding to TS1/0 on input line 384.
Package textcomp Info: Setting qhv sub-encoding to TS1/0 on input line 385.
Package textcomp Info: Setting qag sub-encoding to TS1/0 on input line 386.
Package textcomp Info: Setting qbk sub-encoding to TS1/0 on input line 387.
Package textcomp Info: Setting qcr sub-encoding to TS1/0 on input line 388.
Package textcomp Info: Setting qcs sub-encoding to TS1/0 on input line 389.
Package textcomp Info: Setting qpl sub-encoding to TS1/0 on input line 390.
Package textcomp Info: Setting qtm sub-encoding to TS1/0 on input line 391.
Package textcomp Info: Setting qzc sub-encoding to TS1/0 on input line 392.
Package textcomp Info: Setting qhvc sub-encoding to TS1/0 on input line 393.
Package textcomp Info: Setting futs sub-encoding to TS1/4 on input line 394.
Package textcomp Info: Setting futx sub-encoding to TS1/4 on input line 395.
Package textcomp Info: Setting futj sub-encoding to TS1/4 on input line 396.
Package textcomp Info: Setting hlh sub-encoding to TS1/3 on input line 397.
Package textcomp Info: Setting hls sub-encoding to TS1/3 on input line 398.
Package textcomp Info: Setting hlst sub-encoding to TS1/3 on input line 399.
Package textcomp Info: Setting hlct sub-encoding to TS1/5 on input line 400.
Package textcomp Info: Setting hlx sub-encoding to TS1/5 on input line 401.
Package textcomp Info: Setting hlce sub-encoding to TS1/5 on input line 402.
Package textcomp Info: Setting hlcn sub-encoding to TS1/5 on input line 403.
Package textcomp Info: Setting hlcw sub-encoding to TS1/5 on input line 404.
Package textcomp Info: Setting hlcf sub-encoding to TS1/5 on input line 405.
Package textcomp Info: Setting pplx sub-encoding to TS1/3 on input line 406.
Package textcomp Info: Setting pplj sub-encoding to TS1/3 on input line 407.
Package textcomp Info: Setting ptmx sub-encoding to TS1/4 on input line 408.
Package textcomp Info: Setting ptmj sub-encoding to TS1/4 on input line 409.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/mathptmx.sty
Package: mathptmx 2005/04/12 PSNFSS-v9.2a Times w/ Math, improved (SPQR, WaS) 
LaTeX Font Info:    Redeclaring symbol font `operators' on input line 28.
LaTeX Font Info:    Overwriting symbol font `operators' in version `normal'
(Font)                  OT1/cmr/m/n --> OT1/ztmcm/m/n on input line 28.
LaTeX Font Info:    Overwriting symbol font `operators' in version `bold'
(Font)                  OT1/cmr/bx/n --> OT1/ztmcm/m/n on input line 28.
LaTeX Font Info:    Redeclaring symbol font `letters' on input line 29.
LaTeX Font Info:    Overwriting symbol font `letters' in version `normal'
(Font)                  OML/cmm/m/it --> OML/ztmcm/m/it on input line 29.
LaTeX Font Info:    Overwriting symbol font `letters' in version `bold'
(Font)                  OML/cmm/b/it --> OML/ztmcm/m/it on input line 29.
LaTeX Font Info:    Redeclaring symbol font `symbols' on input line 30.
LaTeX Font Info:    Overwriting symbol font `symbols' in version `normal'
(Font)                  OMS/cmsy/m/n --> OMS/ztmcm/m/n on input line 30.
LaTeX Font Info:    Overwriting symbol font `symbols' in version `bold'
(Font)                  OMS/cmsy/b/n --> OMS/ztmcm/m/n on input line 30.
LaTeX Font Info:    Redeclaring symbol font `largesymbols' on input line 31.
LaTeX Font Info:    Overwriting symbol font `largesymbols' in version `normal'
(Font)                  OMX/cmex/m/n --> OMX/ztmcm/m/n on input line 31.
LaTeX Font Info:    Overwriting symbol font `largesymbols' in version `bold'
(Font)                  OMX/cmex/m/n --> OMX/ztmcm/m/n on input line 31.
\symbold=\mathgroup4
\symitalic=\mathgroup5
LaTeX Font Info:    Redeclaring math alphabet \mathbf on input line 34.
LaTeX Font Info:    Overwriting math alphabet `\mathbf' in version `normal'
(Font)                  OT1/cmr/bx/n --> OT1/ptm/bx/n on input line 34.
LaTeX Font Info:    Overwriting math alphabet `\mathbf' in version `bold'
(Font)                  OT1/cmr/bx/n --> OT1/ptm/bx/n on input line 34.
LaTeX Font Info:    Redeclaring math alphabet \mathit on input line 35.
LaTeX Font Info:    Overwriting math alphabet `\mathit' in version `normal'
(Font)                  OT1/cmr/m/it --> OT1/ptm/m/it on input line 35.
LaTeX Font Info:    Overwriting math alphabet `\mathit' in version `bold'
(Font)                  OT1/cmr/bx/it --> OT1/ptm/m/it on input line 35.
LaTeX Info: Redefining \hbar on input line 50.
)
PhDThesisPSnPDF: Using Times Roman font
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/inputenc.sty
Package: inputenc 2015/03/17 v1.2c Input encoding file
\inpenc@prehook=\toks20
\inpenc@posthook=\toks21

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/utf8.def
File: utf8.def 2014/09/29 v1.1m UTF-8 support for inputenc
Now handling font encoding OML ...
... no UTF-8 mapping file for font encoding OML
Now handling font encoding T1 ...
... processing UTF-8 mapping file for font encoding T1

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/t1enc.dfu
File: t1enc.dfu 2014/09/29 v1.1m UTF-8 support for inputenc
   defining Unicode char U+00A1 (decimal 161)
   defining Unicode char U+00A3 (decimal 163)
   defining Unicode char U+00AB (decimal 171)
   defining Unicode char U+00BB (decimal 187)
   defining Unicode char U+00BF (decimal 191)
   defining Unicode char U+00C0 (decimal 192)
   defining Unicode char U+00C1 (decimal 193)
   defining Unicode char U+00C2 (decimal 194)
   defining Unicode char U+00C3 (decimal 195)
   defining Unicode char U+00C4 (decimal 196)
   defining Unicode char U+00C5 (decimal 197)
   defining Unicode char U+00C6 (decimal 198)
   defining Unicode char U+00C7 (decimal 199)
   defining Unicode char U+00C8 (decimal 200)
   defining Unicode char U+00C9 (decimal 201)
   defining Unicode char U+00CA (decimal 202)
   defining Unicode char U+00CB (decimal 203)
   defining Unicode char U+00CC (decimal 204)
   defining Unicode char U+00CD (decimal 205)
   defining Unicode char U+00CE (decimal 206)
   defining Unicode char U+00CF (decimal 207)
   defining Unicode char U+00D0 (decimal 208)
   defining Unicode char U+00D1 (decimal 209)
   defining Unicode char U+00D2 (decimal 210)
   defining Unicode char U+00D3 (decimal 211)
   defining Unicode char U+00D4 (decimal 212)
   defining Unicode char U+00D5 (decimal 213)
   defining Unicode char U+00D6 (decimal 214)
   defining Unicode char U+00D8 (decimal 216)
   defining Unicode char U+00D9 (decimal 217)
   defining Unicode char U+00DA (decimal 218)
   defining Unicode char U+00DB (decimal 219)
   defining Unicode char U+00DC (decimal 220)
   defining Unicode char U+00DD (decimal 221)
   defining Unicode char U+00DE (decimal 222)
   defining Unicode char U+00DF (decimal 223)
   defining Unicode char U+00E0 (decimal 224)
   defining Unicode char U+00E1 (decimal 225)
   defining Unicode char U+00E2 (decimal 226)
   defining Unicode char U+00E3 (decimal 227)
   defining Unicode char U+00E4 (decimal 228)
   defining Unicode char U+00E5 (decimal 229)
   defining Unicode char U+00E6 (decimal 230)
   defining Unicode char U+00E7 (decimal 231)
   defining Unicode char U+00E8 (decimal 232)
   defining Unicode char U+00E9 (decimal 233)
   defining Unicode char U+00EA (decimal 234)
   defining Unicode char U+00EB (decimal 235)
   defining Unicode char U+00EC (decimal 236)
   defining Unicode char U+00ED (decimal 237)
   defining Unicode char U+00EE (decimal 238)
   defining Unicode char U+00EF (decimal 239)
   defining Unicode char U+00F0 (decimal 240)
   defining Unicode char U+00F1 (decimal 241)
   defining Unicode char U+00F2 (decimal 242)
   defining Unicode char U+00F3 (decimal 243)
   defining Unicode char U+00F4 (decimal 244)
   defining Unicode char U+00F5 (decimal 245)
   defining Unicode char U+00F6 (decimal 246)
   defining Unicode char U+00F8 (decimal 248)
   defining Unicode char U+00F9 (decimal 249)
   defining Unicode char U+00FA (decimal 250)
   defining Unicode char U+00FB (decimal 251)
   defining Unicode char U+00FC (decimal 252)
   defining Unicode char U+00FD (decimal 253)
   defining Unicode char U+00FE (decimal 254)
   defining Unicode char U+00FF (decimal 255)
   defining Unicode char U+0102 (decimal 258)
   defining Unicode char U+0103 (decimal 259)
   defining Unicode char U+0104 (decimal 260)
   defining Unicode char U+0105 (decimal 261)
   defining Unicode char U+0106 (decimal 262)
   defining Unicode char U+0107 (decimal 263)
   defining Unicode char U+010C (decimal 268)
   defining Unicode char U+010D (decimal 269)
   defining Unicode char U+010E (decimal 270)
   defining Unicode char U+010F (decimal 271)
   defining Unicode char U+0110 (decimal 272)
   defining Unicode char U+0111 (decimal 273)
   defining Unicode char U+0118 (decimal 280)
   defining Unicode char U+0119 (decimal 281)
   defining Unicode char U+011A (decimal 282)
   defining Unicode char U+011B (decimal 283)
   defining Unicode char U+011E (decimal 286)
   defining Unicode char U+011F (decimal 287)
   defining Unicode char U+0130 (decimal 304)
   defining Unicode char U+0131 (decimal 305)
   defining Unicode char U+0132 (decimal 306)
   defining Unicode char U+0133 (decimal 307)
   defining Unicode char U+0139 (decimal 313)
   defining Unicode char U+013A (decimal 314)
   defining Unicode char U+013D (decimal 317)
   defining Unicode char U+013E (decimal 318)
   defining Unicode char U+0141 (decimal 321)
   defining Unicode char U+0142 (decimal 322)
   defining Unicode char U+0143 (decimal 323)
   defining Unicode char U+0144 (decimal 324)
   defining Unicode char U+0147 (decimal 327)
   defining Unicode char U+0148 (decimal 328)
   defining Unicode char U+014A (decimal 330)
   defining Unicode char U+014B (decimal 331)
   defining Unicode char U+0150 (decimal 336)
   defining Unicode char U+0151 (decimal 337)
   defining Unicode char U+0152 (decimal 338)
   defining Unicode char U+0153 (decimal 339)
   defining Unicode char U+0154 (decimal 340)
   defining Unicode char U+0155 (decimal 341)
   defining Unicode char U+0158 (decimal 344)
   defining Unicode char U+0159 (decimal 345)
   defining Unicode char U+015A (decimal 346)
   defining Unicode char U+015B (decimal 347)
   defining Unicode char U+015E (decimal 350)
   defining Unicode char U+015F (decimal 351)
   defining Unicode char U+0160 (decimal 352)
   defining Unicode char U+0161 (decimal 353)
   defining Unicode char U+0162 (decimal 354)
   defining Unicode char U+0163 (decimal 355)
   defining Unicode char U+0164 (decimal 356)
   defining Unicode char U+0165 (decimal 357)
   defining Unicode char U+016E (decimal 366)
   defining Unicode char U+016F (decimal 367)
   defining Unicode char U+0170 (decimal 368)
   defining Unicode char U+0171 (decimal 369)
   defining Unicode char U+0178 (decimal 376)
   defining Unicode char U+0179 (decimal 377)
   defining Unicode char U+017A (decimal 378)
   defining Unicode char U+017B (decimal 379)
   defining Unicode char U+017C (decimal 380)
   defining Unicode char U+017D (decimal 381)
   defining Unicode char U+017E (decimal 382)
   defining Unicode char U+200C (decimal 8204)
   defining Unicode char U+2013 (decimal 8211)
   defining Unicode char U+2014 (decimal 8212)
   defining Unicode char U+2018 (decimal 8216)
   defining Unicode char U+2019 (decimal 8217)
   defining Unicode char U+201A (decimal 8218)
   defining Unicode char U+201C (decimal 8220)
   defining Unicode char U+201D (decimal 8221)
   defining Unicode char U+201E (decimal 8222)
   defining Unicode char U+2030 (decimal 8240)
   defining Unicode char U+2031 (decimal 8241)
   defining Unicode char U+2039 (decimal 8249)
   defining Unicode char U+203A (decimal 8250)
   defining Unicode char U+2423 (decimal 9251)
)
Now handling font encoding OT1 ...
... processing UTF-8 mapping file for font encoding OT1

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/ot1enc.dfu
File: ot1enc.dfu 2014/09/29 v1.1m UTF-8 support for inputenc
   defining Unicode char U+00A1 (decimal 161)
   defining Unicode char U+00A3 (decimal 163)
   defining Unicode char U+00B8 (decimal 184)
   defining Unicode char U+00BF (decimal 191)
   defining Unicode char U+00C5 (decimal 197)
   defining Unicode char U+00C6 (decimal 198)
   defining Unicode char U+00D8 (decimal 216)
   defining Unicode char U+00DF (decimal 223)
   defining Unicode char U+00E6 (decimal 230)
   defining Unicode char U+00EC (decimal 236)
   defining Unicode char U+00ED (decimal 237)
   defining Unicode char U+00EE (decimal 238)
   defining Unicode char U+00EF (decimal 239)
   defining Unicode char U+00F8 (decimal 248)
   defining Unicode char U+0131 (decimal 305)
   defining Unicode char U+0141 (decimal 321)
   defining Unicode char U+0142 (decimal 322)
   defining Unicode char U+0152 (decimal 338)
   defining Unicode char U+0153 (decimal 339)
   defining Unicode char U+2013 (decimal 8211)
   defining Unicode char U+2014 (decimal 8212)
   defining Unicode char U+2018 (decimal 8216)
   defining Unicode char U+2019 (decimal 8217)
   defining Unicode char U+201C (decimal 8220)
   defining Unicode char U+201D (decimal 8221)
)
Now handling font encoding OMS ...
... processing UTF-8 mapping file for font encoding OMS

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/omsenc.dfu
File: omsenc.dfu 2014/09/29 v1.1m UTF-8 support for inputenc
   defining Unicode char U+00A7 (decimal 167)
   defining Unicode char U+00B6 (decimal 182)
   defining Unicode char U+00B7 (decimal 183)
   defining Unicode char U+2020 (decimal 8224)
   defining Unicode char U+2021 (decimal 8225)
   defining Unicode char U+2022 (decimal 8226)
)
Now handling font encoding OMX ...
... no UTF-8 mapping file for font encoding OMX
Now handling font encoding U ...
... no UTF-8 mapping file for font encoding U
Now handling font encoding TS1 ...
... processing UTF-8 mapping file for font encoding TS1

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/ts1enc.dfu
File: ts1enc.dfu 2014/09/29 v1.1m UTF-8 support for inputenc
   defining Unicode char U+00A2 (decimal 162)
   defining Unicode char U+00A3 (decimal 163)
   defining Unicode char U+00A4 (decimal 164)
   defining Unicode char U+00A5 (decimal 165)
   defining Unicode char U+00A6 (decimal 166)
   defining Unicode char U+00A7 (decimal 167)
   defining Unicode char U+00A8 (decimal 168)
   defining Unicode char U+00A9 (decimal 169)
   defining Unicode char U+00AA (decimal 170)
   defining Unicode char U+00AC (decimal 172)
   defining Unicode char U+00AE (decimal 174)
   defining Unicode char U+00AF (decimal 175)
   defining Unicode char U+00B0 (decimal 176)
   defining Unicode char U+00B1 (decimal 177)
   defining Unicode char U+00B2 (decimal 178)
   defining Unicode char U+00B3 (decimal 179)
   defining Unicode char U+00B4 (decimal 180)
   defining Unicode char U+00B5 (decimal 181)
   defining Unicode char U+00B6 (decimal 182)
   defining Unicode char U+00B7 (decimal 183)
   defining Unicode char U+00B9 (decimal 185)
   defining Unicode char U+00BA (decimal 186)
   defining Unicode char U+00BC (decimal 188)
   defining Unicode char U+00BD (decimal 189)
   defining Unicode char U+00BE (decimal 190)
   defining Unicode char U+00D7 (decimal 215)
   defining Unicode char U+00F7 (decimal 247)
   defining Unicode char U+0192 (decimal 402)
   defining Unicode char U+02C7 (decimal 711)
   defining Unicode char U+02D8 (decimal 728)
   defining Unicode char U+02DD (decimal 733)
   defining Unicode char U+0E3F (decimal 3647)
   defining Unicode char U+2016 (decimal 8214)
   defining Unicode char U+2020 (decimal 8224)
   defining Unicode char U+2021 (decimal 8225)
   defining Unicode char U+2022 (decimal 8226)
   defining Unicode char U+2030 (decimal 8240)
   defining Unicode char U+2031 (decimal 8241)
   defining Unicode char U+203B (decimal 8251)
   defining Unicode char U+203D (decimal 8253)
   defining Unicode char U+2044 (decimal 8260)
   defining Unicode char U+204E (decimal 8270)
   defining Unicode char U+2052 (decimal 8274)
   defining Unicode char U+20A1 (decimal 8353)
   defining Unicode char U+20A4 (decimal 8356)
   defining Unicode char U+20A6 (decimal 8358)
   defining Unicode char U+20A9 (decimal 8361)
   defining Unicode char U+20AB (decimal 8363)
   defining Unicode char U+20AC (decimal 8364)
   defining Unicode char U+20B1 (decimal 8369)
   defining Unicode char U+2103 (decimal 8451)
   defining Unicode char U+2116 (decimal 8470)
   defining Unicode char U+2117 (decimal 8471)
   defining Unicode char U+211E (decimal 8478)
   defining Unicode char U+2120 (decimal 8480)
   defining Unicode char U+2122 (decimal 8482)
   defining Unicode char U+2126 (decimal 8486)
   defining Unicode char U+2127 (decimal 8487)
   defining Unicode char U+212E (decimal 8494)
   defining Unicode char U+2190 (decimal 8592)
   defining Unicode char U+2191 (decimal 8593)
   defining Unicode char U+2192 (decimal 8594)
   defining Unicode char U+2193 (decimal 8595)
   defining Unicode char U+2329 (decimal 9001)
   defining Unicode char U+232A (decimal 9002)
   defining Unicode char U+2422 (decimal 9250)
   defining Unicode char U+25E6 (decimal 9702)
   defining Unicode char U+25EF (decimal 9711)
   defining Unicode char U+266A (decimal 9834)
)
   defining Unicode char U+00A9 (decimal 169)
   defining Unicode char U+00AA (decimal 170)
   defining Unicode char U+00AE (decimal 174)
   defining Unicode char U+00BA (decimal 186)
   defining Unicode char U+02C6 (decimal 710)
   defining Unicode char U+02DC (decimal 732)
   defining Unicode char U+200C (decimal 8204)
   defining Unicode char U+2026 (decimal 8230)
   defining Unicode char U+2122 (decimal 8482)
   defining Unicode char U+2423 (decimal 9251)
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/fontenc.sty
Package: fontenc 2005/09/27 v1.99g Standard LaTeX package

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/t1enc.def
File: t1enc.def 2005/09/27 v1.99g Standard LaTeX file
LaTeX Font Info:    Redeclaring font encoding T1 on input line 48.
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/microtype.sty
Package: microtype 2013/05/23 v2.5a Micro-typographical refinements (RS)
\MT@toks=\toks22
\MT@count=\count125
LaTeX Info: Redefining \textls on input line 766.
\MT@outer@kern=\dimen109
LaTeX Info: Redefining \textmicrotypecontext on input line 1285.
\MT@listname@count=\count126

(/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/microtype-pdftex.def
File: microtype-pdftex.def 2013/05/23 v2.5a Definitions specific to pdftex (RS)

LaTeX Info: Redefining \lsstyle on input line 915.
LaTeX Info: Redefining \lslig on input line 915.
\MT@outer@space=\skip48
)
Package microtype Info: Loading configuration file microtype.cfg.

(/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/microtype.cfg
File: microtype.cfg 2013/05/23 v2.5a microtype main configuration file (RS)
))
(/usr/local/texlive/2015/texmf-dist/tex/generic/pdftex/glyphtounicode.tex)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup6
\symAMSb=\mathgroup7
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip49

For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen110
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count127
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count128
\leftroot@=\count129
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count130
\DOTSCASE@=\count131
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box26
\strutbox@=\box27
\big@size=\dimen111
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.
\macc@depth=\count132
\c@MaxMatrixCols=\count133
\dotsspace@=\muskip10
\c@parentequation=\count134
\dspbrk@lvl=\count135
\tag@help=\toks23
\row@=\count136
\column@=\count137
\maxfields@=\count138
\andhelp@=\toks24
\eqnshift@=\dimen112
\alignsep@=\dimen113
\tagshift@=\dimen114
\tagwidth@=\dimen115
\totwidth@=\dimen116
\lineht@=\dimen117
\@envbody=\toks25
\multlinegap=\skip50
\multlinetaggap=\skip51
\mathdisplay@stack=\toks26
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/hyperref/hyperref.sty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)


(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package hobsub Info: Skipping package `ifluatex' (already loaded).
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package hobsub Info: Skipping package `ifpdf' (already loaded).
Package hobsub Info: Skipping package `etexcmds' (already loaded).
Package hobsub Info: Skipping package `kvsetkeys' (already loaded).
Package hobsub Info: Skipping package `kvdefinekeys' (already loaded).
Package hobsub Info: Skipping package `pdftexcmds' (already loaded).
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
)
\@linkdim=\dimen118
\Hy@linkcounter=\count139
\Hy@pagecounter=\count140

(/usr/local/texlive/2015/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
Now handling font encoding PD1 ...
... no UTF-8 mapping file for font encoding PD1
)
\Hy@SavedSpaceFactor=\count141

(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Option `unicode' set `true' on input line 4319.

(/usr/local/texlive/2015/texmf-dist/tex/latex/hyperref/puenc.def
File: puenc.def 2012/11/06 v6.83m Hyperref: PDF Unicode definition (HO)
Now handling font encoding PU ...
... no UTF-8 mapping file for font encoding PU
)
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing OFF on input line 4463.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks ON on input line 4688.
\c@Hy@tempcnt=\count142

(/usr/local/texlive/2015/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen119
\Fld@menulength=\count143
\Field@Width=\dimen120
\Fld@charsize=\dimen121
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing OFF on input line 6310.
Package hyperref Info: Link coloring OFF on input line 6315.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count144
\c@Item=\count145
\c@Hfootnote=\count146
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/local/texlive/2015/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count147
\c@bookmark@seq@number=\count148

(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
)
\Hy@SectionHShift=\skip52
)
Package hyperref Info: Option `final' set `true' on input line 642.
Package hyperref Info: Option `plainpages' set `false' on input line 642.
Package hyperref Info: Option `pdftoolbar' set `true' on input line 642.
Package hyperref Info: Option `pdfmenubar' set `true' on input line 642.
Package hyperref Info: Option `bookmarksopen' set `true' on input line 642.
Package hyperref Info: Option `bookmarksnumbered' set `true' on input line 642.

Package hyperref Info: Option `breaklinks' set `true' on input line 642.
Package hyperref Info: Option `linktocpage' set `true' on input line 642.
Package hyperref Info: Option `colorlinks' set `true' on input line 642.

(/usr/local/texlive/2015/texmf-dist/tex/latex/geometry/geometry.sty
Package: geometry 2010/09/12 v5.6 Page Geometry
\Gm@cnth=\count149
\Gm@cntv=\count150
\c@Gm@tempcnt=\count151
\Gm@bindingoffset=\dimen122
\Gm@wd@mp=\dimen123
\Gm@odd@mp=\dimen124
\Gm@even@mp=\dimen125
\Gm@layoutwidth=\dimen126
\Gm@layoutheight=\dimen127
\Gm@layouthoffset=\dimen128
\Gm@layoutvoffset=\dimen129
\Gm@dimlist=\toks27
)
PhDThesisPSnPDF: The University identity guidelines recommend using left aligne
d text. Please use `flushleft' in the documentclass option, if you wish to left
 align your text
(/usr/local/texlive/2015/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty
\fancy@headwidth=\skip53
\f@ncyO@elh=\skip54
\f@ncyO@erh=\skip55
\f@ncyO@olh=\skip56
\f@ncyO@orh=\skip57
\f@ncyO@elf=\skip58
\f@ncyO@erf=\skip59
\f@ncyO@olf=\skip60
\f@ncyO@orf=\skip61
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/nomencl/nomencl.sty
Package: nomencl 2005/09/22 v4.2 Nomenclature package (LN)
\nomlabelwidth=\dimen130
\nom@tempdim=\dimen131
\nomitemsep=\skip62
)
\@nomenclaturefile=\write3
\openout3 = `thesis.nlo'.


Writing nomenclature file thesis.nlo
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/makeidx.sty
Package: makeidx 2014/09/29 v1.0m Standard LaTeX package
)
\@indexfile=\write4
\openout4 = `thesis.idx'.


Writing index file thesis.idx
) (./Preamble/preamble.tex
(/usr/local/texlive/2015/texmf-dist/tex/latex/caption/caption.sty
Package: caption 2013/05/02 v3.3-89 Customizing captions (AR)

(/usr/local/texlive/2015/texmf-dist/tex/latex/caption/caption3.sty
Package: caption3 2013/05/02 v1.6-88 caption3 kernel (AR)
Package caption3 Info: TeX engine: e-TeX on input line 57.
\captionmargin=\dimen132
\captionmargin@=\dimen133
\captionwidth=\dimen134
\caption@tempdima=\dimen135
\caption@indent=\dimen136
\caption@parindent=\dimen137
\caption@hangindent=\dimen138
)
\c@ContinuedFloat=\count152
Package caption Info: hyperref package is loaded.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/caption/subcaption.sty
Package: subcaption 2013/02/03 v1.1-62 Sub-captions (AR)
\c@subfigure=\count153
\c@subtable=\count154
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/booktabs/booktabs.sty
Package: booktabs 2005/04/14 v1.61803 publication quality tables
\heavyrulewidth=\dimen139
\lightrulewidth=\dimen140
\cmidrulewidth=\dimen141
\belowrulesep=\dimen142
\belowbottomsep=\dimen143
\aboverulesep=\dimen144
\abovetopsep=\dimen145
\cmidrulesep=\dimen146
\cmidrulekern=\dimen147
\defaultaddspace=\dimen148
\@cmidla=\count155
\@cmidlb=\count156
\@aboverulesep=\dimen149
\@belowrulesep=\dimen150
\@thisruleclass=\count157
\@lastruleclass=\count158
\@thisrulewidth=\dimen151
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/multirow/multirow.sty
\bigstrutjot=\dimen152
)
\c@thm=\count159
\c@thm1=\count160
\c@thm3=\count161
\c@thm5=\count162
\c@thm7=\count163

(/usr/local/texlive/2015/texmf-dist/tex/latex/breqn/breqn.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/l3kernel/expl3.sty
Package: expl3 2015/03/01 v5547 L3 programming layer (loader) 

(/usr/local/texlive/2015/texmf-dist/tex/latex/l3kernel/expl3-code.tex
Package: expl3 2015/03/01 v5547 L3 programming layer (code) 
L3 Module: l3bootstrap 2015/02/28 v5542 L3 Bootstrap code
L3 Module: l3names 2015/02/24 v5535 L3 Namespace for primitives
L3 Module: l3basics 2015/01/27 v5500 L3 Basic definitions
L3 Module: l3expan 2014/11/27 v5472 L3 Argument expansion
L3 Module: l3tl 2015/01/27 v5500 L3 Token lists
L3 Module: l3str 2015/03/01 v5545 L3 Strings
L3 Module: l3seq 2014/08/23 v5354 L3 Sequences and stacks
L3 Module: l3int 2015/02/21 v5529 L3 Integers
\c_max_int=\count164
\l_tmpa_int=\count165
\l_tmpb_int=\count166
\g_tmpa_int=\count167
\g_tmpb_int=\count168
L3 Module: l3quark 2014/08/23 v5354 L3 Quarks
L3 Module: l3prg 2014/08/23 v5354 L3 Control structures
\g__prg_map_int=\count169
L3 Module: l3clist 2014/08/23 v5354 L3 Comma separated lists
L3 Module: l3token 2014/09/15 v5422 L3 Experimental token manipulation
L3 Module: l3prop 2014/08/23 v5354 L3 Property lists
L3 Module: l3msg 2015/02/26 v5537 L3 Messages
L3 Module: l3file 2014/08/24 v5369 L3 File and I/O operations
\l_iow_line_count_int=\count170
\l__iow_target_count_int=\count171
\l__iow_current_line_int=\count172
\l__iow_current_word_int=\count173
\l__iow_current_indentation_int=\count174
L3 Module: l3skip 2014/08/23 v5354 L3 Dimensions and skips
\c_zero_dim=\dimen153
\c_max_dim=\dimen154
\l_tmpa_dim=\dimen155
\l_tmpb_dim=\dimen156
\g_tmpa_dim=\dimen157
\g_tmpb_dim=\dimen158
\c_zero_skip=\skip63
\c_max_skip=\skip64
\l_tmpa_skip=\skip65
\l_tmpb_skip=\skip66
\g_tmpa_skip=\skip67
\g_tmpb_skip=\skip68
\c_zero_muskip=\muskip12
\c_max_muskip=\muskip13
\l_tmpa_muskip=\muskip14
\l_tmpb_muskip=\muskip15
\g_tmpa_muskip=\muskip16
\g_tmpb_muskip=\muskip17
L3 Module: l3keys 2015/01/27 v5500 L3 Key-value interfaces
\g__keyval_level_int=\count175
\l_keys_choice_int=\count176
L3 Module: l3fp 2014/08/22 v5336 L3 Floating points
\c__fp_leading_shift_int=\count177
\c__fp_middle_shift_int=\count178
\c__fp_trailing_shift_int=\count179
\c__fp_big_leading_shift_int=\count180
\c__fp_big_middle_shift_int=\count181
\c__fp_big_trailing_shift_int=\count182
\c__fp_Bigg_leading_shift_int=\count183
\c__fp_Bigg_middle_shift_int=\count184
\c__fp_Bigg_trailing_shift_int=\count185
L3 Module: l3box 2014/08/23 v5354 L3 Experimental boxes
\c_empty_box=\box28
\l_tmpa_box=\box29
\l_tmpb_box=\box30
\g_tmpa_box=\box31
\g_tmpb_box=\box32
L3 Module: l3coffins 2014/08/23 v5354 L3 Coffin code layer
\l__coffin_internal_box=\box33
\l__coffin_internal_dim=\dimen159
\l__coffin_offset_x_dim=\dimen160
\l__coffin_offset_y_dim=\dimen161
\l__coffin_x_dim=\dimen162
\l__coffin_y_dim=\dimen163
\l__coffin_x_prime_dim=\dimen164
\l__coffin_y_prime_dim=\dimen165
\c_empty_coffin=\box34
\l__coffin_aligned_coffin=\box35
\l__coffin_aligned_internal_coffin=\box36
\l_tmpa_coffin=\box37
\l_tmpb_coffin=\box38
\l__coffin_display_coffin=\box39
\l__coffin_display_coord_coffin=\box40
\l__coffin_display_pole_coffin=\box41
\l__coffin_display_offset_dim=\dimen166
\l__coffin_display_x_dim=\dimen167
\l__coffin_display_y_dim=\dimen168
L3 Module: l3color 2014/08/23 v5354 L3 Experimental color support
L3 Module: l3candidates 2015/03/01 v5544 L3 Experimental additions to l3kernel
\l__box_top_dim=\dimen169
\l__box_bottom_dim=\dimen170
\l__box_left_dim=\dimen171
\l__box_right_dim=\dimen172
\l__box_top_new_dim=\dimen173
\l__box_bottom_new_dim=\dimen174
\l__box_left_new_dim=\dimen175
\l__box_right_new_dim=\dimen176
\l__box_internal_box=\box42
\l__coffin_bounding_shift_dim=\dimen177
\l__coffin_left_corner_dim=\dimen178
\l__coffin_right_corner_dim=\dimen179
\l__coffin_bottom_corner_dim=\dimen180
\l__coffin_top_corner_dim=\dimen181
\l__coffin_scaled_total_height_dim=\dimen182
\l__coffin_scaled_width_dim=\dimen183
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/l3kernel/l3unicode-data.def
File: l3unicode-data.def 2015/03/01 v5544 L3 Unicode data
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/l3kernel/l3pdfmode.def
File: l3pdfmode.def 2015/03/01 v5544 L3 Experimental driver: PDF mode
\l__driver_color_stack_int=\count186
))
Package: breqn 2012/05/10 v0.98b Breaking equations

(/usr/local/texlive/2015/texmf-dist/tex/latex/breqn/flexisym.sty
Package: flexisym 2013/03/16 v0.97c Make math characters macros
LaTeX Info: Redefining \textprime on input line 299.
LaTeX Info: Redefining \not on input line 357.

(/usr/local/texlive/2015/texmf-dist/tex/latex/breqn/cmbase.sym
File: cmbase.sym 2007/12/19 v0.92
LaTeX Info: Redefining \hbar on input line 324.
LaTeX Info: Redefining \surd on input line 326.
LaTeX Info: Redefining \angle on input line 334.
LaTeX Info: Redefining \neq on input line 335.
LaTeX Info: Redefining \mapsto on input line 336.
LaTeX Info: Redefining \cong on input line 337.
LaTeX Info: Redefining \notin on input line 340.
LaTeX Info: Redefining \rightleftharpoons on input line 341.
LaTeX Info: Redefining \doteq on input line 342.
LaTeX Info: Redefining \hookrightarrow on input line 343.
LaTeX Info: Redefining \hookleftarrow on input line 344.
LaTeX Info: Redefining \bowtie on input line 345.
LaTeX Info: Redefining \models on input line 346.
LaTeX Info: Redefining \Longrightarrow on input line 347.
LaTeX Info: Redefining \longrightarrow on input line 348.
LaTeX Info: Redefining \Longleftarrow on input line 349.
LaTeX Info: Redefining \longleftarrow on input line 350.
LaTeX Info: Redefining \longmapsto on input line 351.
LaTeX Info: Redefining \longleftrightarrow on input line 352.
LaTeX Info: Redefining \Longleftrightarrow on input line 353.
LaTeX Info: Redefining \cdots on input line 357.
LaTeX Info: Redefining \vdots on input line 360.
LaTeX Info: Redefining \ddots on input line 365.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/breqn/mathstyle.sty
Package: mathstyle 2014/06/10 v0.90a Tracking mathstyle implicitly
LaTeX Info: Redefining \displaystyle on input line 82.
LaTeX Info: Redefining \textstyle on input line 84.
LaTeX Info: Redefining \scriptstyle on input line 86.
LaTeX Info: Redefining \scriptscriptstyle on input line 88.
LaTeX Info: Redefining \genfrac on input line 122.
))
\inf@bad=\count187
\maxint=\count188
\listwidth=\dimen184
\eqnumsep=\dimen185
\eqmargin=\dimen186
\eqlinespacing=\skip69
\eqlineskip=\skip70
\eqlineskiplimit=\dimen187
\eqbinoffset=\muskip18
\eqdelimoffset=\muskip19
\eqindentstep=\dimen188
\eqstyle=\toks28
\eqbreakdepth=\count189
\eqinterlinepenalty=\count190
\intereqpenalty=\count191
\intereqskip=\skip71
\prerelpenalty=\count192
\prebinoppenalty=\count193
\Dmedmuskip=\muskip20
\Dthickmuskip=\muskip21
\eqleftskip=\skip72
\eqrightskip=\skip73
\eq@vspan=\skip74
\eq@binoffset=\muskip22
\EQ@box=\box43
\EQ@copy=\box44
\EQ@numbox=\box45
\eq@wdNum=\dimen189
\GRP@numbox=\box46
\grp@wdNum=\dimen190
\eq@lines=\count194
\eq@curline=\count195
\eq@badness=\count196
\EQ@vims=\count197
\eq@dp=\dimen191
\eq@wdL=\dimen192
\eq@wdT=\dimen193
\eq@wdMin=\dimen194
\grp@wdL=\dimen195
\grp@wdR=\dimen196
\grp@wdT=\dimen197
\eq@wdRmax=\dimen198
\eq@firstht=\dimen199
\eq@wdCond=\dimen200
\eq@indentstep=\dimen201
\eq@linewidth=\dimen202
\grp@linewidth=\dimen203
\eq@hshift=\dimen204
\eq@given@sidespace=\dimen205
\eq@final@linecount=\count198
\eq@wdR=\dimen206
\EQ@continue=\toks29
\lr@level=\count199
\GRP@queue=\toks30
\GRP@box=\box47
\GRP@wholebox=\box48
\darraycolsep=\skip75
\cur@row=\count200
\cur@col=\count201
\conditionsep=\skip76
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/algorithms/algorithm.sty
Package: algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating enviro
nment

(/usr/local/texlive/2015/texmf-dist/tex/latex/float/float.sty
Package: float 2001/11/08 v1.3d Float enhancements (AL)
\c@float@type=\count202
\float@exts=\toks31
\float@box=\box49
\@float@everytoks=\toks32
\@floatcapt=\box50
)
\@float@every@algorithm=\toks33
\c@algorithm=\count203
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
Package: algpseudocode 

(/usr/local/texlive/2015/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Package: algorithmicx 2005/04/27 v1.2 Algorithmicx

Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
\c@ALG@line=\count204
\c@ALG@rem=\count205
\c@ALG@nested=\count206
\ALG@tlm=\skip77
\ALG@thistlm=\skip78
\c@ALG@Lnr=\count207
\c@ALG@blocknr=\count208
\c@ALG@storecount=\count209
\c@ALG@tmpcounter=\count210
\ALG@tmplength=\skip79
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/local/texlive/2015/texmf-dist/tex/latex/wrapfig/wrapfig.sty
\wrapoverhang=\dimen207
\WF@size=\dimen208
\c@WF@wrappedlines=\count211
\WF@box=\box51
\WF@everypar=\toks34
Package: wrapfig 2003/01/31  v 3.6
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/rotating/rotating.sty
Package: rotating 2009/03/28 v2.16a rotated objects in LaTeX
\c@r@tfl@t=\count212
\rotFPtop=\skip80
\rotFPbot=\skip81
\rot@float@box=\box52
\rot@mess@toks=\toks35
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/tools/verbatim.sty
Package: verbatim 2014/10/28 v1.5q LaTeX2e package for verbatim enhancements
\every@verbatim=\toks36
\verbatim@line=\toks37
\verbatim@in@stream=\read1
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/l3packages/xparse/xparse.sty
Package: xparse 2014/11/25 v5471 L3 Experimental document command parser
\l__xparse_current_arg_int=\count213
\l__xparse_m_args_int=\count214
\l__xparse_mandatory_args_int=\count215
\l__xparse_processor_int=\count216
\l__xparse_v_nesting_int=\count217
)
Package: siunitx 2015/01/21 v2.6e A comprehensive (SI) units package

(/usr/local/texlive/2015/texmf-dist/tex/latex/tools/array.sty
Package: array 2014/10/28 v2.4c Tabular extension package (FMi)
\col@sep=\dimen209
\extrarowheight=\dimen210
\NC@list=\toks38
\extratabsurround=\skip82
\backup@length=\skip83
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.sty
Package: l3keys2e 2014/11/25 v5471 LaTeX2e option processing using LaTeX3 keys
)
Variant \tl_if_blank:VTF already defined; not changing it on line 50
\l__siunitx_tmp_box=\box53
\l__siunitx_tmp_dim=\dimen211
\l__siunitx_tmp_int=\count218
Variant \prop_get:NVNT already defined; not changing it on line 380
Variant \prop_get:NVNF already defined; not changing it on line 381
Variant \prop_get:NVNTF already defined; not changing it on line 382
\l__siunitx_number_mantissa_length_int=\count219
\l__siunitx_number_uncert_length_int=\count220
\l__siunitx_round_int=\count221
\l__siunitx_process_decimal_int=\count222
\l__siunitx_process_uncertainty_int=\count223
\l__siunitx_process_fixed_int=\count224
\l__siunitx_process_integer_min_int=\count225
\l__siunitx_process_precision_int=\count226
\l__siunitx_group_min_int=\count227
\l__siunitx_angle_marker_box=\box54
\l__siunitx_angle_unit_box=\box55
\l__siunitx_angle_marker_dim=\dimen212
\l__siunitx_angle_unit_dim=\dimen213
\l__siunitx_unit_int=\count228
\l__siunitx_unit_denominator_int=\count229
\l__siunitx_unit_numerator_int=\count230
\l__siunitx_unit_prefix_int=\count231
\l__siunitx_unit_prefix_base_int=\count232
\l__siunitx_unit_prefix_gram_int=\count233
\l__siunitx_number_product_int=\count266
\c__siunitx_one_fill_skip=\skip84
\l__siunitx_table_unit_align_skip=\skip85
\l__siunitx_table_exponent_dim=\dimen214
\l__siunitx_table_integer_dim=\dimen215
\l__siunitx_table_mantissa_dim=\dimen216
\l__siunitx_table_marker_dim=\dimen217
\l__siunitx_table_result_dim=\dimen218
\l__siunitx_table_uncert_dim=\dimen219
\l__siunitx_table_fill_pre_dim=\dimen220
\l__siunitx_table_fill_post_dim=\dimen221
\l__siunitx_table_fill_mid_dim=\dimen222
\l__siunitx_table_pre_box=\box56
\l__siunitx_table_post_box=\box57
\l__siunitx_table_mantissa_box=\box58
\l__siunitx_table_result_box=\box59
\l__siunitx_table_number_align_skip=\skip86
\l__siunitx_table_text_align_skip=\skip87
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \DeclareBinaryPrefix with sig. 'mmm' on line 7176.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \DeclareSIPostPower with sig. 'mm' on line 7179.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \DeclareSIPrefix with sig. 'mmm' on line 7182.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \DeclareSIPrePower with sig. 'mm' on line 7185.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \DeclareSIQualifier with sig. 'mm' on line 7188.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \DeclareSIUnit with sig. 'O{}mm' on line 7191.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \DeclareSIUnitWithOptions with sig. 'mmm' on line 7194.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \ang with sig. 'o>{\SplitArgument {2}{;}}m' on line 7209.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \num with sig. 'om' on line 7217.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \numlist with sig. 'o>{\SplitList {;}}m' on line 7225.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \numrange with sig. 'omm' on line 7233.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \SIlist with sig. 'o>{\SplitList {;}}mm' on line 7244.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \SIrange with sig. 'ommm' on line 7255.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \SI with sig. 'omom' on line 7266.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \sisetup with sig. 'm' on line 7269.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \tablenum with sig. 'om' on line 7281.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \si with sig. 'om' on line 7292.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \__siunitx_bookmark_num:w with sig. 'om' on line 7339.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \__siunitx_bookmark_numrange:w with sig. 'omm' on line
. 7341.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \__siunitx_bookmark_SI:w with sig. 'omom' on line 7343.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \__siunitx_bookmark_SIlist:w with sig. 'omm' on line 7345.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \__siunitx_bookmark_SIrange:w with sig. 'ommm' on line
. 7347.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \__siunitx_bookmark_si:w with sig. 'om' on line 7348.
.................................................
\g__file_internal_ior=\read2
(/usr/local/texlive/2015/texmf-dist/tex/latex/beamer/translator/translator.sty
Package: translator 2010/06/12 ver 1.10

(/usr/local/texlive/2015/texmf-dist/tex/latex/beamer/translator/translator-lang
uage-mappings.tex)))) (./thesis-info.tex) (./thesis.aux
(./Dedication/dedication.aux) (./Declaration/declaration.aux)
(./Acknowledgement/acknowledgement.aux) (./Abstract/abstract.aux)
(./Chapter1/chapter1.aux) (./Chapter2/chapter2.aux) (./Chapter3/chapter3.aux)
(./Chapter4/chapter4.aux) (./Chapter5/chapter5.aux

LaTeX Warning: Label `sez:5.2' multiply defined.

) (./Publication/publication.aux) (./Appendix1/appendix1.aux)
(./Appendix2/appendix2.aux) (./Appendix3/appendix3.aux)
(./Appendix4/appendix4.aux) (./Appendix5/appendix5.aux)
(./Appendix6/appendix6.aux))
\openout1 = `thesis.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 109.
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 109.
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 109.
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 109.
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 109.
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 109.
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Checking defaults for TS1/cmr/m/n on input line 109.
LaTeX Font Info:    Try loading font information for TS1+cmr on input line 109.


(/usr/local/texlive/2015/texmf-dist/tex/latex/base/ts1cmr.fd
File: ts1cmr.fd 2014/09/29 v2.5h Standard LaTeX font definitions
)
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 109.
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Checking defaults for PU/pdf/m/n on input line 109.
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Try loading font information for T1+ptm on input line 109.

(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/t1ptm.fd
File: t1ptm.fd 2001/06/04 font definitions for T1/ptm.
)
(/usr/local/texlive/2015/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count267
\scratchdimen=\dimen223
\scratchbox=\box60
\nofMPsegments=\count268
\nofMParguments=\count269
\everyMPshowfont=\toks39
\MPscratchCnt=\count270
\MPscratchDim=\dimen224
\MPnumerator=\count271
\makeMPintoPDFobject=\count272
\everyMPtoPDFconversion=\toks40
)
LaTeX Info: Redefining \microtypecontext on input line 109.
Package microtype Info: Generating PDF output.
Package microtype Info: Character protrusion enabled (level 2).
Package microtype Info: Using default protrusion set `alltext'.
Package microtype Info: Automatic font expansion enabled (level 2),
(microtype)             stretch: 20, shrink: 20, step: 1, non-selected.
Package microtype Info: Using default expansion set `basictext'.
Package microtype Info: No adjustment of tracking.
Package microtype Info: No adjustment of interword spacing.
Package microtype Info: No adjustment of character kerning.
 (/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/mt-ptm.cfg
File: mt-ptm.cfg 2006/04/20 v1.7 microtype config. file: Times (RS)
)
\AtBeginShipoutBox=\box61
Package hyperref Info: Link coloring ON on input line 109.

(/usr/local/texlive/2015/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count273
)
LaTeX Info: Redefining \ref on input line 109.
LaTeX Info: Redefining \pageref on input line 109.
LaTeX Info: Redefining \nameref on input line 109.

(./thesis.out) (./thesis.out)
\@outlinefile=\write5
\openout5 = `thesis.out'.


*geometry* detected driver: pdftex
*geometry* verbose mode - [ preamble ] result:
* driver: pdftex
* paper: a4paper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* hratio: 1:1
* vratio: 1:1
* bindingoffset: 14.22636pt
* modes: twoside 
* h-part:(L,W,R)=(72.91019pt, 437.46112pt, 72.9102pt)
* v-part:(T,H,B)=(105.63086pt, 633.78513pt, 105.63086pt)
* \paperwidth=597.50787pt
* \paperheight=845.04684pt
* \textwidth=437.46112pt
* \textheight=633.78513pt
* \oddsidemargin=14.86656pt
* \evensidemargin=0.64021pt
* \topmargin=1.48708pt
* \headheight=14.5pt
* \headsep=19.8738pt
* \topskip=12.0pt
* \footskip=30.0pt
* \marginparwidth=88.0pt
* \marginparsep=7.0pt
* \columnsep=10.0pt
* \skip\footins=10.8pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidetrue
* \@mparswitchtrue
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

Package caption Info: Begin \AtBeginDocument code.
Package caption Info: float package is loaded.
Package caption Info: rotating package is loaded.
Package caption Info: wrapfig package is loaded.
Package caption Info: End \AtBeginDocument code.

(/usr/local/texlive/2015/texmf-dist/tex/latex/beamer/translator/dicts/translato
r-basic-dictionary/translator-basic-dictionary-English.dict
Dictionary: translator-basic-dictionary, Language: English 
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/siunitx/siunitx-abbreviations.cfg
File: siunitx-abbreviations.cfg 2015/01/21 v2.6e siunitx: Abbreviated units
)
\c__siunitx_mathsf_int=\count274
LaTeX Font Info:    Try loading font information for OT1+ztmcm on input line 10
9.
 (/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/ot1ztmcm.fd
File: ot1ztmcm.fd 2000/01/03 Fontinst v1.801 font definitions for OT1/ztmcm.
)
Package microtype Info: Loading generic settings for font family
(microtype)             `ztmcm' (encoding: OT1).
(microtype)             For optimal results, create family-specific settings.
(microtype)             See the microtype manual for details.
LaTeX Font Info:    Try loading font information for OML+ztmcm on input line 10
9.

(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/omlztmcm.fd
File: omlztmcm.fd 2000/01/03 Fontinst v1.801 font definitions for OML/ztmcm.
)
LaTeX Font Info:    Try loading font information for OMS+ztmcm on input line 10
9.

(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/omsztmcm.fd
File: omsztmcm.fd 2000/01/03 Fontinst v1.801 font definitions for OMS/ztmcm.
)
LaTeX Font Info:    Try loading font information for OMX+ztmcm on input line 10
9.

(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/omxztmcm.fd
File: omxztmcm.fd 2000/01/03 Fontinst v1.801 font definitions for OMX/ztmcm.
)
LaTeX Font Info:    Try loading font information for OT1+ptm on input line 109.


(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/ot1ptm.fd
File: ot1ptm.fd 2001/06/04 font definitions for OT1/ptm.
)
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <12> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 109.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <9> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 109.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <7> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 109.

(/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/mt-msa.cfg
File: mt-msa.cfg 2006/02/04 v1.1 microtype config. file: AMS symbols (a) (RS)
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/mt-msb.cfg
File: mt-msb.cfg 2005/06/01 v1.0 microtype config. file: AMS symbols (b) (RS)
)
Package microtype Info: Loading generic settings for font family
(microtype)             `cmss' (encoding: OT1).
(microtype)             For optimal results, create family-specific settings.
(microtype)             See the microtype manual for details.
\c__siunitx_mathtt_int=\count275
Package microtype Info: Loading generic settings for font family
(microtype)             `cmtt' (encoding: OT1).
(microtype)             For optimal results, create family-specific settings.
(microtype)             See the microtype manual for details.
\PHD@Title=\box62
LaTeX Font Info:    Font shape `T1/ptm/bx/n' in size <24.88> not available
(Font)              Font shape `T1/ptm/b/n' tried instead on input line 114.
LaTeX Font Info:    Font shape `T1/ptm/bx/n' in size <17.28> not available
(Font)              Font shape `T1/ptm/b/n' tried instead on input line 114.
\PHD@crest=\box63

<Figs/SigilloSapienza.jpg, id=357, 960.58875pt x 1127.21124pt>
File: Figs/SigilloSapienza.jpg Graphic file (type jpg)

<use Figs/SigilloSapienza.jpg>
Package pdftex.def Info: Figs/SigilloSapienza.jpg used on input line 114.
(pdftex.def)             Requested size: 87.49088pt x 102.66582pt.
\PHD@collegecrest=\box64
\PHD@author=\box65
\PHD@dept=\box66
\PHD@submission=\box67
\PHD@collegedate=\box68
\PHD@titlepagespacing=\skip88
 [1



{/usr/local/texlive/2015/texmf-var/fonts/map/pdftex/updmap/pdftex.map} <./Figs/
SigilloSapienza.jpg>]
\openout2 = `Dedication/dedication.aux'.


(./Dedication/dedication.tex [2


]) [3]
\openout2 = `Declaration/declaration.aux'.

 (./Declaration/declaration.tex [4



])
[5

]
\openout2 = `Acknowledgement/acknowledgement.aux'.

 (./Acknowledgement/acknowledgement.tex [6



]) [7

]
\openout2 = `Abstract/abstract.aux'.

 (./Abstract/abstract.tex
[8



] [9

])
LaTeX Font Info:    Font shape `T1/ptm/bx/n' in size <12> not available
(Font)              Font shape `T1/ptm/b/n' tried instead on input line 121.
 [10] (./thesis.toc [11



] [12]
LaTeX Font Info:    Font shape `T1/ptm/bx/it' in size <12> not available
(Font)              Font shape `T1/ptm/b/it' tried instead on input line 89.
 [13])
\tf@toc=\write6
\openout6 = `thesis.toc'.

 [14] (./thesis.lof [15

]
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <10.95> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 18.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <8> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 18.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <6> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 18.

Overfull \hbox (13.51726pt too wide) in paragraph at lines 24--24
 [][] []$[][]$ $\OT1/ztmcm/m/n/12 (\OML/ztmcm/m/it/12 Joule\OT1/ztmcm/m/n/12 )$
 \T1/ptm/m/n/12 (-20) for \T1/ptm/m/it/12 (-20) Green-NetDC\T1/ptm/m/n/12 (-20)
 , \T1/ptm/m/it/12 (-20) NetDC\T1/ptm/m/n/12 (-20) [[]], \T1/ptm/m/it/12 (-20) 
Lya-punov\T1/ptm/m/n/12 (-20) [[]] and \T1/ptm/m/it/12 (-20) Hy-brid-NetDC\T1/p
tm/m/n/12 (-20) [[]] 
 []


Underfull \vbox (badness 10000) has occurred while \output is active []

 [16]
Overfull \hbox (0.40073pt too wide) in paragraph at lines 29--29
 [][] []\T1/ptm/m/n/12 (-20) The con-sid-ered TCP/IP con-nec-tion ve-hic-u-lar 
Cloud ar-chi-tec-ture. RSU:=Road 
 []

)
\tf@lof=\write7
\openout7 = `thesis.lof'.

 [17] [18

] (./thesis.lot
Overfull \hbox (25.50092pt too wide) in paragraph at lines 10--10
 [][] []\T1/ptm/m/n/12 (-20) Average en-ergy re-duc-tions at-tained by $\OML/zt
mcm/m/it/12 GreenNetDC$\T1/ptm/m/n/12 (-20) , \T1/ptm/m/it/12 (-20) Lya-punov \
T1/ptm/m/n/12 (-20) and $\OML/ztmcm/m/it/12 HybridNetDC$ 
 []

)
\tf@lot=\write8
\openout8 = `thesis.lot'.

 [19] [20

]
\openout2 = `Chapter1/chapter1.aux'.

 (./Chapter1/chapter1.tex
Chapter 1.

Underfull \vbox (badness 10000) has occurred while \output is active []

 [1


]
Package epstopdf Info: Source file: <Chapter1/Figs/Vector/Fig1-1.eps>
(epstopdf)                    date: 2015-11-19 09:39:48
(epstopdf)                    size: 4771349 bytes
(epstopdf)             Output file: <Chapter1/Figs/Vector/Fig1-1-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:39:46
(epstopdf)                    size: 1238243 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter1/Figs/Vector/Fig1-1
-eps-converted-to.pdf Chapter1/Figs/Vector/Fig1-1.eps>
(epstopdf)             \includegraphics on input line 46.
runsystem(epstopdf --outfile=Chapter1/Figs/Vector/Fig1-1-eps-converted-to.pdf C
hapter1/Figs/Vector/Fig1-1.eps)...executed.

Package epstopdf Info: Result file: <Chapter1/Figs/Vector/Fig1-1-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:39:46
(epstopdf)                    size: 1238243 bytes.

<Chapter1/Figs/Vector/Fig1-1-eps-converted-to.pdf, id=736, 1192.455pt x 937.502
5pt>
File: Chapter1/Figs/Vector/Fig1-1-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter1/Figs/Vector/Fig1-1-eps-converted-to.pdf>
Package pdftex.def Info: Chapter1/Figs/Vector/Fig1-1-eps-converted-to.pdf used 
on input line 46.
(pdftex.def)             Requested size: 393.71233pt x 309.53413pt.

Underfull \vbox (badness 5622) has occurred while \output is active []

 [2]
Underfull \vbox (badness 1454) has occurred while \output is active []

 [3 <./Chapter1/Figs/Vector/Fig1-1-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [4]
[5] [6]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [7]
[8] [9] [10] [11]) [12]
\openout2 = `Chapter2/chapter2.aux'.

 (./Chapter2/chapter2.tex
Chapter 2.
Package epstopdf Info: Source file: <Chapter2/Figs/Vector/Fig2-1.eps>
(epstopdf)                    date: 2015-11-19 09:39:34
(epstopdf)                    size: 5585806 bytes
(epstopdf)             Output file: <Chapter2/Figs/Vector/Fig2-1-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:39:32
(epstopdf)                    size: 146482 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter2/Figs/Vector/Fig2-1
-eps-converted-to.pdf Chapter2/Figs/Vector/Fig2-1.eps>
(epstopdf)             \includegraphics on input line 26.
runsystem(epstopdf --outfile=Chapter2/Figs/Vector/Fig2-1-eps-converted-to.pdf C
hapter2/Figs/Vector/Fig2-1.eps)...executed.

Package epstopdf Info: Result file: <Chapter2/Figs/Vector/Fig2-1-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:39:32
(epstopdf)                    size: 146482 bytes.

<Chapter2/Figs/Vector/Fig2-1-eps-converted-to.pdf, id=864, 787.94376pt x 660.46
75pt>
File: Chapter2/Figs/Vector/Fig2-1-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter2/Figs/Vector/Fig2-1-eps-converted-to.pdf>
Package pdftex.def Info: Chapter2/Figs/Vector/Fig2-1-eps-converted-to.pdf used 
on input line 26.
(pdftex.def)             Requested size: 437.46112pt x 366.68474pt.
 [13



]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [14 <./Chapter2/Figs/Vector/Fig2-1-eps-converted-to.pdf>]
Underfull \vbox (badness 2088) has occurred while \output is active []

 [15]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [16]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [17]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [18]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [19]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [20]
[21]) [22

]
\openout2 = `Chapter3/chapter3.aux'.

 (./Chapter3/chapter3.tex
Chapter 3.
LaTeX Font Info:    Font shape `T1/ptm/bx/n' in size <14.4> not available
(Font)              Font shape `T1/ptm/b/n' tried instead on input line 15.
[23



]
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <10> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 43.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <7.4> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 43.

Underfull \vbox (badness 2393) has occurred while \output is active []

 [24]
[25] [26]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-1.eps>
(epstopdf)                    date: 2015-11-19 09:36:26
(epstopdf)                    size: 339715 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-1-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:24
(epstopdf)                    size: 196528 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-1.eps>
(epstopdf)             \includegraphics on input line 76.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1-eps-converted-to.pdf C
hapter3/Figs/Vector/Fig3-1.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-1-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:24
(epstopdf)                    size: 196528 bytes.

<Chapter3/Figs/Vector/Fig3-1-eps-converted-to.pdf, id=1036, 430.60875pt x 341.2
75pt>
File: Chapter3/Figs/Vector/Fig3-1-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter3/Figs/Vector/Fig3-1-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-1-eps-converted-to.pdf used 
on input line 76.
(pdftex.def)             Requested size: 437.46112pt x 346.71591pt.

Underfull \vbox (badness 1087) has occurred while \output is active []

 [27]
Underfull \vbox (badness 1067) has occurred while \output is active []

 [28 <./Chapter3/Figs/Vector/Fig3-1-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [29]
Underfull \vbox (badness 3375) has occurred while \output is active []

 [30]
Underfull \vbox (badness 5787) has occurred while \output is active []

 [31]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [32]
[33]
Underfull \vbox (badness 1152) has occurred while \output is active []

 [34]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [35]
[36] [37]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [38]
[39] [40]

Package amsfonts Warning: Obsolete command \bold; \mathbf should be used instea
d on input line 438.

[41] [42]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [43]
[44] [45]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-2.eps>
(epstopdf)                    date: 2015-11-19 09:37:42
(epstopdf)                    size: 138051 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-2-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:42
(epstopdf)                    size: 10712 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-2
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-2.eps>
(epstopdf)             \includegraphics on input line 560.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-2-eps-converted-to.pdf, id=1462, 963.6pt x 490.83376
pt>
File: Chapter3/Figs/Vector/Fig3-2-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter3/Figs/Vector/Fig3-2-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-2-eps-converted-to.pdf used 
on input line 560.
(pdftex.def)             Requested size: 437.46112pt x 222.82791pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-3.eps>
(epstopdf)                    date: 2015-11-19 09:38:42
(epstopdf)                    size: 173215 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-3-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:40
(epstopdf)                    size: 11861 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-3
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-3.eps>
(epstopdf)             \includegraphics on input line 568.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-3-eps-converted-to.pdf C
hapter3/Figs/Vector/Fig3-3.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-3-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:40
(epstopdf)                    size: 11861 bytes.

<Chapter3/Figs/Vector/Fig3-3-eps-converted-to.pdf, id=1466, 963.6pt x 473.77pt>
File: Chapter3/Figs/Vector/Fig3-3-eps-converted-to.pdf Graphic file (type pdf)
<use Chapter3/Figs/Vector/Fig3-3-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-3-eps-converted-to.pdf used 
on input line 568.
(pdftex.def)             Requested size: 437.46112pt x 215.08133pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-4.eps>
(epstopdf)                    date: 2015-11-19 09:38:46
(epstopdf)                    size: 17573 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-4-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:46
(epstopdf)                    size: 11662 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-4
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-4.eps>
(epstopdf)             \includegraphics on input line 592.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-4-eps-converted-to.pdf, id=1473, 963.6pt x 467.7475p
t>
File: Chapter3/Figs/Vector/Fig3-4-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter3/Figs/Vector/Fig3-4-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-4-eps-converted-to.pdf used 
on input line 592.
(pdftex.def)             Requested size: 437.46112pt x 212.34724pt.
 [46]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [47 <./Chapter3/Figs/Vector/Fig3-2-eps-converted-to.pdf> <./Chapter3/Figs/Vect
or/Fig3-3-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [48 <./Chapter3/Figs/Vector/Fig3-4-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-5.eps>
(epstopdf)                    date: 2015-11-19 09:38:50
(epstopdf)                    size: 31141 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-5-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:50
(epstopdf)                    size: 15857 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-5
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-5.eps>
(epstopdf)             \includegraphics on input line 611.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-5-eps-converted-to.pdf, id=1551, 963.6pt x 467.7475p
t>
File: Chapter3/Figs/Vector/Fig3-5-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter3/Figs/Vector/Fig3-5-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-5-eps-converted-to.pdf used 
on input line 611.
(pdftex.def)             Requested size: 437.46112pt x 212.34724pt.

Underfull \vbox (badness 10000) has occurred while \output is active []

 [49]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-6.eps>
(epstopdf)                    date: 2015-11-19 09:38:54
(epstopdf)                    size: 15622 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-6-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:54
(epstopdf)                    size: 10290 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-6
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-6.eps>
(epstopdf)             \includegraphics on input line 642.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-6-eps-converted-to.pdf, id=1572, 963.6pt x 467.7475p
t>
File: Chapter3/Figs/Vector/Fig3-6-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter3/Figs/Vector/Fig3-6-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-6-eps-converted-to.pdf used 
on input line 642.
(pdftex.def)             Requested size: 437.46112pt x 212.34724pt.
 [50 <./Chapter3/Figs/Vector/Fig3-5-eps-converted-to.pdf>] [51 <./Chapter3/Figs
/Vector/Fig3-6-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-7.eps>
(epstopdf)                    date: 2015-11-19 09:38:58
(epstopdf)                    size: 13877 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-7-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:58
(epstopdf)                    size: 10781 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-7
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-7.eps>
(epstopdf)             \includegraphics on input line 660.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-7-eps-converted-to.pdf, id=1608, 963.6pt x 467.7475p
t>
File: Chapter3/Figs/Vector/Fig3-7-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter3/Figs/Vector/Fig3-7-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-7-eps-converted-to.pdf used 
on input line 660.
(pdftex.def)             Requested size: 437.46112pt x 212.34724pt.
 [52 <./Chapter3/Figs/Vector/Fig3-7-eps-converted-to.pdf>]
Overfull \hbox (8.92978pt too wide) in paragraph at lines 683--683
[] 
 []


Underfull \vbox (badness 10000) has occurred while \output is active []

 [53]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [54]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-8.eps>
(epstopdf)                    date: 2015-11-19 09:39:04
(epstopdf)                    size: 10374 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-8-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:39:02
(epstopdf)                    size: 6914 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-8
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-8.eps>
(epstopdf)             \includegraphics on input line 741.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-8-eps-converted-to.pdf C
hapter3/Figs/Vector/Fig3-8.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-8-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:39:02
(epstopdf)                    size: 6914 bytes.

<Chapter3/Figs/Vector/Fig3-8-eps-converted-to.pdf, id=1668, 963.6pt x 473.77pt>
File: Chapter3/Figs/Vector/Fig3-8-eps-converted-to.pdf Graphic file (type pdf)
<use Chapter3/Figs/Vector/Fig3-8-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-8-eps-converted-to.pdf used 
on input line 741.
(pdftex.def)             Requested size: 437.46112pt x 215.08133pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-9.eps>
(epstopdf)                    date: 2015-11-19 09:39:08
(epstopdf)                    size: 10864 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-9-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:39:06
(epstopdf)                    size: 7017 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-9
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-9.eps>
(epstopdf)             \includegraphics on input line 751.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-9-eps-converted-to.pdf C
hapter3/Figs/Vector/Fig3-9.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-9-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:39:06
(epstopdf)                    size: 7017 bytes.

<Chapter3/Figs/Vector/Fig3-9-eps-converted-to.pdf, id=1671, 543.02875pt x 314.1
7375pt>
File: Chapter3/Figs/Vector/Fig3-9-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter3/Figs/Vector/Fig3-9-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-9-eps-converted-to.pdf used 
on input line 751.
(pdftex.def)             Requested size: 437.46112pt x 253.10828pt.

Underfull \vbox (badness 3240) has occurred while \output is active []

 [55]
[56 <./Chapter3/Figs/Vector/Fig3-8-eps-converted-to.pdf>]
Underfull \vbox (badness 4156) has occurred while \output is active []

 [57 <./Chapter3/Figs/Vector/Fig3-9-eps-converted-to.pdf>] [58]
<Chapter3/Figs/Raster/Fig3-10.jpg, id=1713, 1315.91624pt x 1110.39844pt>
File: Chapter3/Figs/Raster/Fig3-10.jpg Graphic file (type jpg)

<use Chapter3/Figs/Raster/Fig3-10.jpg>
Package pdftex.def Info: Chapter3/Figs/Raster/Fig3-10.jpg used on input line 77
9.
(pdftex.def)             Requested size: 437.46112pt x 369.1266pt.
 [59] [60 <./Chapter3/Figs/Raster/Fig3-10.jpg>] [61]
Underfull \vbox (badness 1817) has occurred while \output is active []

 [62]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [63]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [64]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [65]
LaTeX Font Info:    Font shape `T1/ptm/bx/it' in size <14.4> not available
(Font)              Font shape `T1/ptm/b/it' tried instead on input line 895.

Underfull \vbox (badness 1365) has occurred while \output is active []

 [66]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [67]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [68]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [69]
[70]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [71]

LaTeX Font Warning: Command \small invalid in math mode on input line 1019.

LaTeX Font Info:    Calculating math sizes for size <> on input line 1021.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1021.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <0.74> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1021.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <0.6> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1021.

LaTeX Font Warning: Font shape `OT1/cmss/m/n' in size <> not available
(Font)              size <5> substituted on input line 1021.


LaTeX Font Warning: Font shape `OT1/cmss/m/n' in size <0.74> not available
(Font)              size <5> substituted on input line 1021.


LaTeX Font Warning: Font shape `OT1/cmss/m/n' in size <0.6> not available
(Font)              size <5> substituted on input line 1021.


LaTeX Font Warning: Font shape `OT1/cmtt/m/n' in size <> not available
(Font)              size <5> substituted on input line 1021.


LaTeX Font Warning: Font shape `OT1/cmtt/m/n' in size <0.74> not available
(Font)              size <5> substituted on input line 1021.


LaTeX Font Warning: Font shape `OT1/cmtt/m/n' in size <0.6> not available
(Font)              size <5> substituted on input line 1021.

[72]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [73]
Package hyperref Info: bookmark level for unknown algorithm defaults to 0 on in
put line 1080.

[74] [75]
Underfull \vbox (badness 3240) has occurred while \output is active []

 [76]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-11-a.eps>
(epstopdf)                    date: 2015-11-19 09:36:30
(epstopdf)                    size: 120352 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-11-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:28
(epstopdf)                    size: 9159 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
1-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-11-a.eps>
(epstopdf)             \includegraphics on input line 1203.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-11-a-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-11-a.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-11-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:28
(epstopdf)                    size: 9159 bytes.

<Chapter3/Figs/Vector/Fig3-11-a-eps-converted-to.pdf, id=1952, 963.6pt x 549.05
125pt>
File: Chapter3/Figs/Vector/Fig3-11-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-11-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-11-a-eps-converted-to.pdf us
ed on input line 1203.
(pdftex.def)             Requested size: 437.46112pt x 249.25739pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-11-b.eps>
(epstopdf)                    date: 2015-11-19 09:36:34
(epstopdf)                    size: 10864 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-11-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:32
(epstopdf)                    size: 7017 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
1-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-11-b.eps>
(epstopdf)             \includegraphics on input line 1208.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-11-b-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-11-b.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-11-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:32
(epstopdf)                    size: 7017 bytes.

<Chapter3/Figs/Vector/Fig3-11-b-eps-converted-to.pdf, id=1953, 543.02875pt x 31
4.17375pt>
File: Chapter3/Figs/Vector/Fig3-11-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-11-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-11-b-eps-converted-to.pdf us
ed on input line 1208.
(pdftex.def)             Requested size: 437.46112pt x 253.10828pt.
 [77]
Underfull \vbox (badness 2582) has occurred while \output is active []

 [78]
Underfull \vbox (badness 3919) has occurred while \output is active []

 [79 <./Chapter3/Figs/Vector/Fig3-11-a-eps-converted-to.pdf> <./Chapter3/Figs/V
ector/Fig3-11-b-eps-converted-to.pdf>] [80]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-12-a.eps>
(epstopdf)                    date: 2015-11-19 09:36:38
(epstopdf)                    size: 173994 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-12-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:38
(epstopdf)                    size: 11783 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
2-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-12-a.eps>
(epstopdf)             \includegraphics on input line 1250.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-12-a-eps-converted-to.pdf, id=2005, 963.6pt x 490.83
376pt>
File: Chapter3/Figs/Vector/Fig3-12-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-12-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-12-a-eps-converted-to.pdf us
ed on input line 1250.
(pdftex.def)             Requested size: 218.73056pt x 111.41396pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-12-b.eps>
(epstopdf)                    date: 2015-11-19 09:36:42
(epstopdf)                    size: 173883 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-12-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:42
(epstopdf)                    size: 11993 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
2-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-12-b.eps>
(epstopdf)             \includegraphics on input line 1255.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-12-b-eps-converted-to.pdf, id=2006, 963.6pt x 490.83
376pt>
File: Chapter3/Figs/Vector/Fig3-12-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-12-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-12-b-eps-converted-to.pdf us
ed on input line 1255.
(pdftex.def)             Requested size: 218.73056pt x 111.41396pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-13-a.eps>
(epstopdf)                    date: 2015-11-19 09:36:46
(epstopdf)                    size: 210971 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-13-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:46
(epstopdf)                    size: 14989 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
3-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-13-a.eps>
(epstopdf)             \includegraphics on input line 1265.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-13-a-eps-converted-to.pdf, id=2017, 963.6pt x 549.05
125pt>
File: Chapter3/Figs/Vector/Fig3-13-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-13-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-13-a-eps-converted-to.pdf us
ed on input line 1265.
(pdftex.def)             Requested size: 218.73056pt x 124.6287pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-13-b.eps>
(epstopdf)                    date: 2015-11-19 09:36:50
(epstopdf)                    size: 225652 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-13-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:50
(epstopdf)                    size: 15533 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
3-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-13-b.eps>
(epstopdf)             \includegraphics on input line 1270.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-13-b-eps-converted-to.pdf, id=2018, 963.6pt x 549.05
125pt>
File: Chapter3/Figs/Vector/Fig3-13-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-13-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-13-b-eps-converted-to.pdf us
ed on input line 1270.
(pdftex.def)             Requested size: 218.73056pt x 124.6287pt.
 [81 <./Chapter3/Figs/Vector/Fig3-12-a-eps-converted-to.pdf> <./Chapter3/Figs/V
ector/Fig3-12-b-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-14-a.eps>
(epstopdf)                    date: 2015-11-19 09:36:56
(epstopdf)                    size: 168079 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-14-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:54
(epstopdf)                    size: 10571 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
4-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-14-a.eps>
(epstopdf)             \includegraphics on input line 1284.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-14-a-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-14-a.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-14-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:54
(epstopdf)                    size: 10571 bytes.

<Chapter3/Figs/Vector/Fig3-14-a-eps-converted-to.pdf, id=2064, 963.6pt x 635.37
375pt>
File: Chapter3/Figs/Vector/Fig3-14-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-14-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-14-a-eps-converted-to.pdf us
ed on input line 1284.
(pdftex.def)             Requested size: 218.73056pt x 144.22296pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-14-b.eps>
(epstopdf)                    date: 2015-11-19 09:37:00
(epstopdf)                    size: 197157 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-14-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:00
(epstopdf)                    size: 10709 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
4-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-14-b.eps>
(epstopdf)             \includegraphics on input line 1289.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-14-b-eps-converted-to.pdf, id=2065, 963.6pt x 490.83
376pt>
File: Chapter3/Figs/Vector/Fig3-14-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-14-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-14-b-eps-converted-to.pdf us
ed on input line 1289.
(pdftex.def)             Requested size: 218.73056pt x 111.41396pt.
 [82 <./Chapter3/Figs/Vector/Fig3-13-a-eps-converted-to.pdf> <./Chapter3/Figs/V
ector/Fig3-13-b-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-15.eps>
(epstopdf)                    date: 2015-11-19 09:37:06
(epstopdf)                    size: 215429 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-15-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:04
(epstopdf)                    size: 14314 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
5-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-15.eps>
(epstopdf)             \includegraphics on input line 1313.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-15-eps-converted-to.pdf 
Chapter3/Figs/Vector/Fig3-15.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-15-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:04
(epstopdf)                    size: 14314 bytes.

<Chapter3/Figs/Vector/Fig3-15-eps-converted-to.pdf, id=2123, 963.6pt x 635.3737
5pt>
File: Chapter3/Figs/Vector/Fig3-15-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter3/Figs/Vector/Fig3-15-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-15-eps-converted-to.pdf used
 on input line 1313.
(pdftex.def)             Requested size: 437.46112pt x 288.44594pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-16-a.eps>
(epstopdf)                    date: 2015-11-19 09:37:10
(epstopdf)                    size: 121701 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-16-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:08
(epstopdf)                    size: 11352 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
6-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-16-a.eps>
(epstopdf)             \includegraphics on input line 1322.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-16-a-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-16-a.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-16-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:08
(epstopdf)                    size: 11352 bytes.

<Chapter3/Figs/Vector/Fig3-16-a-eps-converted-to.pdf, id=2131, 963.6pt x 549.05
125pt>
File: Chapter3/Figs/Vector/Fig3-16-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-16-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-16-a-eps-converted-to.pdf us
ed on input line 1322.
(pdftex.def)             Requested size: 218.73056pt x 124.6287pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-16-b.eps>
(epstopdf)                    date: 2015-11-19 09:37:14
(epstopdf)                    size: 121512 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-16-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:12
(epstopdf)                    size: 12099 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
6-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-16-b.eps>
(epstopdf)             \includegraphics on input line 1327.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-16-b-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-16-b.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-16-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:12
(epstopdf)                    size: 12099 bytes.

<Chapter3/Figs/Vector/Fig3-16-b-eps-converted-to.pdf, id=2132, 963.6pt x 549.05
125pt>
File: Chapter3/Figs/Vector/Fig3-16-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-16-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-16-b-eps-converted-to.pdf us
ed on input line 1327.
(pdftex.def)             Requested size: 218.73056pt x 124.6287pt.
 [83 <./Chapter3/Figs/Vector/Fig3-14-a-eps-converted-to.pdf> <./Chapter3/Figs/V
ector/Fig3-14-b-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [84 <./Chapter3/Figs/Vector/Fig3-15-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-17-a.eps>
(epstopdf)                    date: 2015-11-19 09:37:18
(epstopdf)                    size: 179767 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-17-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:16
(epstopdf)                    size: 14661 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
7-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-17-a.eps>
(epstopdf)             \includegraphics on input line 1357.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-17-a-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-17-a.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-17-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:16
(epstopdf)                    size: 14661 bytes.

<Chapter3/Figs/Vector/Fig3-17-a-eps-converted-to.pdf, id=2212, 963.6pt x 473.77
pt>
File: Chapter3/Figs/Vector/Fig3-17-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-17-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-17-a-eps-converted-to.pdf us
ed on input line 1357.
(pdftex.def)             Requested size: 218.73056pt x 107.54066pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-17-b.eps>
(epstopdf)                    date: 2015-11-19 09:37:22
(epstopdf)                    size: 187484 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-17-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:20
(epstopdf)                    size: 17921 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
7-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-17-b.eps>
(epstopdf)             \includegraphics on input line 1363.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-17-b-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-17-b.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-17-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:20
(epstopdf)                    size: 17921 bytes.

<Chapter3/Figs/Vector/Fig3-17-b-eps-converted-to.pdf, id=2213, 963.6pt x 473.77
pt>
File: Chapter3/Figs/Vector/Fig3-17-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-17-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-17-b-eps-converted-to.pdf us
ed on input line 1363.
(pdftex.def)             Requested size: 218.73056pt x 107.54066pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-18-a.eps>
(epstopdf)                    date: 2015-11-19 09:37:26
(epstopdf)                    size: 196936 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-18-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:26
(epstopdf)                    size: 11687 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
8-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-18-a.eps>
(epstopdf)             \includegraphics on input line 1375.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-18-a-eps-converted-to.pdf, id=2225, 963.6pt x 651.43
375pt>
File: Chapter3/Figs/Vector/Fig3-18-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-18-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-18-a-eps-converted-to.pdf us
ed on input line 1375.
(pdftex.def)             Requested size: 218.73056pt x 147.86841pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-18-b.eps>
(epstopdf)                    date: 2015-11-19 09:37:30
(epstopdf)                    size: 203482 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-18-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:30
(epstopdf)                    size: 12480 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
8-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-18-b.eps>
(epstopdf)             \includegraphics on input line 1381.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-18-b-eps-converted-to.pdf, id=2226, 963.6pt x 651.43
375pt>
File: Chapter3/Figs/Vector/Fig3-18-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-18-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-18-b-eps-converted-to.pdf us
ed on input line 1381.
(pdftex.def)             Requested size: 218.73056pt x 147.86841pt.

Overfull \hbox (2.28003pt too wide) in paragraph at lines 1373--1385
[]$[]$ $[]$ 
 []


Underfull \vbox (badness 10000) has occurred while \output is active []

 [85 <./Chapter3/Figs/Vector/Fig3-16-a-eps-converted-to.pdf> <./Chapter3/Figs/V
ector/Fig3-16-b-eps-converted-to.pdf>] [86 <./Chapter3/Figs/Vector/Fig3-17-a-ep
s-converted-to.pdf> <./Chapter3/Figs/Vector/Fig3-17-b-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-19-a.eps>
(epstopdf)                    date: 2015-11-19 09:37:34
(epstopdf)                    size: 176310 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-19-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:34
(epstopdf)                    size: 14313 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
9-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-19-a.eps>
(epstopdf)             \includegraphics on input line 1397.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-19-a-eps-converted-to.pdf, id=2313, 963.6pt x 549.05
125pt>
File: Chapter3/Figs/Vector/Fig3-19-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-19-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-19-a-eps-converted-to.pdf us
ed on input line 1397.
(pdftex.def)             Requested size: 218.73056pt x 124.6287pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-19-b.eps>
(epstopdf)                    date: 2015-11-19 09:37:38
(epstopdf)                    size: 175048 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-19-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:38
(epstopdf)                    size: 14137 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
9-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-19-b.eps>
(epstopdf)             \includegraphics on input line 1403.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-19-b-eps-converted-to.pdf, id=2314, 963.6pt x 549.05
125pt>
File: Chapter3/Figs/Vector/Fig3-19-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-19-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-19-b-eps-converted-to.pdf us
ed on input line 1403.
(pdftex.def)             Requested size: 218.73056pt x 124.6287pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-20-a.eps>
(epstopdf)                    date: 2015-11-19 09:37:48
(epstopdf)                    size: 169826 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-20-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:46
(epstopdf)                    size: 12727 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-2
0-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-20-a.eps>
(epstopdf)             \includegraphics on input line 1414.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-20-a-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-20-a.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-20-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:46
(epstopdf)                    size: 12727 bytes.

<Chapter3/Figs/Vector/Fig3-20-a-eps-converted-to.pdf, id=2336, 963.6pt x 651.43
375pt>
File: Chapter3/Figs/Vector/Fig3-20-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-20-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-20-a-eps-converted-to.pdf us
ed on input line 1414.
(pdftex.def)             Requested size: 218.73056pt x 147.86841pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-20-b.eps>
(epstopdf)                    date: 2015-11-19 09:38:20
(epstopdf)                    size: 169720 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-20-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:18
(epstopdf)                    size: 12937 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-2
0-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-20-b.eps>
(epstopdf)             \includegraphics on input line 1420.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-20-b-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-20-b.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-20-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:18
(epstopdf)                    size: 12937 bytes.

<Chapter3/Figs/Vector/Fig3-20-b-eps-converted-to.pdf, id=2337, 963.6pt x 651.43
375pt>
File: Chapter3/Figs/Vector/Fig3-20-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-20-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-20-b-eps-converted-to.pdf us
ed on input line 1420.
(pdftex.def)             Requested size: 218.73056pt x 147.86841pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-20-c.eps>
(epstopdf)                    date: 2015-11-19 09:38:24
(epstopdf)                    size: 177040 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-20-c-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:22
(epstopdf)                    size: 14377 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-2
0-c-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-20-c.eps>
(epstopdf)             \includegraphics on input line 1426.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-20-c-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-20-c.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-20-c-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:22
(epstopdf)                    size: 14377 bytes.

<Chapter3/Figs/Vector/Fig3-20-c-eps-converted-to.pdf, id=2338, 963.6pt x 651.43
375pt>
File: Chapter3/Figs/Vector/Fig3-20-c-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-20-c-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-20-c-eps-converted-to.pdf us
ed on input line 1426.
(pdftex.def)             Requested size: 218.73056pt x 147.86841pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-20-d.eps>
(epstopdf)                    date: 2015-11-19 09:38:30
(epstopdf)                    size: 169622 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-20-d-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:28
(epstopdf)                    size: 12799 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-2
0-d-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-20-d.eps>
(epstopdf)             \includegraphics on input line 1432.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-20-d-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-20-d.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-20-d-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:28
(epstopdf)                    size: 12799 bytes.

<Chapter3/Figs/Vector/Fig3-20-d-eps-converted-to.pdf, id=2339, 963.6pt x 651.43
375pt>
File: Chapter3/Figs/Vector/Fig3-20-d-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-20-d-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-20-d-eps-converted-to.pdf us
ed on input line 1432.
(pdftex.def)             Requested size: 218.73056pt x 147.86841pt.

Overfull \hbox (2.28003pt too wide) in paragraph at lines 1412--1436
[]$[]$ $[]$
 []


Overfull \hbox (2.28003pt too wide) in paragraph at lines 1412--1436
[]$ $[]$ 
 []

Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-21.eps>
(epstopdf)                    date: 2015-11-19 09:38:34
(epstopdf)                    size: 40238 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-21-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:32
(epstopdf)                    size: 69759 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-2
1-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-21.eps>
(epstopdf)             \includegraphics on input line 1442.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-21-eps-converted-to.pdf 
Chapter3/Figs/Vector/Fig3-21.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-21-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:32
(epstopdf)                    size: 69759 bytes.

<Chapter3/Figs/Vector/Fig3-21-eps-converted-to.pdf, id=2356, 963.6pt x 651.4337
5pt>
File: Chapter3/Figs/Vector/Fig3-21-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter3/Figs/Vector/Fig3-21-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-21-eps-converted-to.pdf used
 on input line 1442.
(pdftex.def)             Requested size: 437.46112pt x 295.73683pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-22.eps>
(epstopdf)                    date: 2015-11-19 09:38:38
(epstopdf)                    size: 167394 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-22-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:36
(epstopdf)                    size: 10859 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-2
2-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-22.eps>
(epstopdf)             \includegraphics on input line 1449.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-22-eps-converted-to.pdf 
Chapter3/Figs/Vector/Fig3-22.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-22-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:36
(epstopdf)                    size: 10859 bytes.

<Chapter3/Figs/Vector/Fig3-22-eps-converted-to.pdf, id=2358, 963.6pt x 490.8337
6pt>
File: Chapter3/Figs/Vector/Fig3-22-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter3/Figs/Vector/Fig3-22-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-22-eps-converted-to.pdf used
 on input line 1449.
(pdftex.def)             Requested size: 437.46112pt x 222.82791pt.
 [87 <./Chapter3/Figs/Vector/Fig3-18-a-eps-converted-to.pdf> <./Chapter3/Figs/V
ector/Fig3-18-b-eps-converted-to.pdf>] [88 <./Chapter3/Figs/Vector/Fig3-19-a-ep
s-converted-to.pdf> <./Chapter3/Figs/Vector/Fig3-19-b-eps-converted-to.pdf>]
Underfull \vbox (badness 1783) has occurred while \output is active []

 [89 <./Chapter3/Figs/Vector/Fig3-20-a-eps-converted-to.pdf> <./Chapter3/Figs/V
ector/Fig3-20-b-eps-converted-to.pdf> <./Chapter3/Figs/Vector/Fig3-20-c-eps-con
verted-to.pdf> <./Chapter3/Figs/Vector/Fig3-20-d-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [90 <./Chapter3/Figs/Vector/Fig3-21-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [91 <./Chapter3/Figs/Vector/Fig3-22-eps-converted-to.pdf>] [92] [93]) [94

]
\openout2 = `Chapter4/chapter4.aux'.


(./Chapter4/chapter4.tex
Chapter 4.

Underfull \vbox (badness 1769) has occurred while \output is active []

 [95



]
[96]
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-1.eps>
(epstopdf)                    date: 2015-11-19 09:35:26
(epstopdf)                    size: 4291410 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-1-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:26
(epstopdf)                    size: 1841405 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-1
-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-1.eps>
(epstopdf)             \includegraphics on input line 20.
Package epstopdf Info: Output file is already uptodate.

<Chapter4/Figs/Vector/Fig4-1-eps-converted-to.pdf, id=2587, 2176.13pt x 913.412
5pt>
File: Chapter4/Figs/Vector/Fig4-1-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter4/Figs/Vector/Fig4-1-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-1-eps-converted-to.pdf used 
on input line 20.
(pdftex.def)             Requested size: 633.78513pt x 266.02571pt.
 [97

 <./Chapter4/Figs/Vector/Fig4-1-eps-converted-to.pdf>]
Underfull \vbox (badness 1231) has occurred while \output is active []

 [98

]
[99] [100]
Underfull \vbox (badness 5908) has occurred while \output is active []

 [101]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [102]
[103] [104]
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-2.eps>
(epstopdf)                    date: 2015-11-19 09:35:46
(epstopdf)                    size: 898878 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-2-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:44
(epstopdf)                    size: 17932 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-2
-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-2.eps>
(epstopdf)             \includegraphics on input line 115.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/Fig4-2-eps-converted-to.pdf C
hapter4/Figs/Vector/Fig4-2.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/Fig4-2-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:44
(epstopdf)                    size: 17932 bytes.

<Chapter4/Figs/Vector/Fig4-2-eps-converted-to.pdf, id=2681, 706.64pt x 353.32pt
>
File: Chapter4/Figs/Vector/Fig4-2-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter4/Figs/Vector/Fig4-2-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-2-eps-converted-to.pdf used 
on input line 115.
(pdftex.def)             Requested size: 437.46112pt x 218.73267pt.
 [105 <./Chapter4/Figs/Vector/Fig4-2-eps-converted-to.pdf>] [106]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [107]
Overfull \hbox (15.1329pt too wide) in paragraph at lines 241--241
[]\T1/ptm/b/n/17.28 The Af-forded Re-source Man-age-ment Op-ti-miza-tion Prob-
 []


Underfull \vbox (badness 10000) has occurred while \output is active []

 [108]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [109]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [110]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [111]
[112]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [113]
[114] [115] [116]
Overfull \hbox (2.02844pt too wide) in paragraph at lines 451--451
[] 
 []

[117]
Overfull \hbox (0.55176pt too wide) in paragraph at lines 473--473
[] 
 []


Underfull \vbox (badness 10000) has occurred while \output is active []

 [118]
<Chapter4/Figs/Vector/Fig4-3.jpg, id=2954, 1212.78094pt x 488.57532pt>
File: Chapter4/Figs/Vector/Fig4-3.jpg Graphic file (type jpg)

<use Chapter4/Figs/Vector/Fig4-3.jpg>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-3.jpg used on input line 514
.
(pdftex.def)             Requested size: 437.46112pt x 176.23737pt.


LaTeX Font Warning: Command \small invalid in math mode on input line 522.


LaTeX Font Warning: Command \small invalid in math mode on input line 528.


Underfull \vbox (badness 10000) has occurred while \output is active []

 [119]

LaTeX Font Warning: Command \small invalid in math mode on input line 533.

[120 <./Chapter4/Figs/Vector/Fig4-3.jpg>]
Overfull \hbox (13.3139pt too wide) in paragraph at lines 558--559
[]\T1/ptm/m/it/12 (-20) Furthermore, the cor-re-spond-ing un-con-di-tional \T1/
ptm/m/n/12 (-20) av-er-age \T1/ptm/m/it/12 (-20) jit-ter: $\OML/ztmcm/m/it/12 ^
^[[] \U/msa/m/n/12 , []$ $\OT1/ztmcm/m/n/12 (\OML/ztmcm/m/it/12 IU=slot\OT1/ztm
cm/m/n/12 )$
 []

LaTeX Font Info:    Font shape `T1/ptm/bx/n' in size <10.95> not available
(Font)              Font shape `T1/ptm/b/n' tried instead on input line 570.
[121] [122] [123]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [124]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [125]
Overfull \hbox (24.73337pt too wide) in paragraph at lines 743--759
 [][] 
 []

[126]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [127]
<Chapter4/Figs/Vector/fig4-4.png, id=3075, 632.3625pt x 179.92218pt>
File: Chapter4/Figs/Vector/fig4-4.png Graphic file (type png)

<use Chapter4/Figs/Vector/fig4-4.png>
Package pdftex.def Info: Chapter4/Figs/Vector/fig4-4.png used on input line 776
.
(pdftex.def)             Requested size: 437.46112pt x 124.47038pt.

Underfull \vbox (badness 3343) has occurred while \output is active []

 [128 <./Chapter4/Figs/Vector/fig4-4.png>]
<Chapter4/Figs/Vector/Fig4-5.png, id=3084, 684.66316pt x 395.58316pt>
File: Chapter4/Figs/Vector/Fig4-5.png Graphic file (type png)

<use Chapter4/Figs/Vector/Fig4-5.png>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-5.png used on input line 798
.
(pdftex.def)             Requested size: 218.73056pt x 126.37793pt.

Underfull \vbox (badness 10000) has occurred while \output is active []

 [129 <./Chapter4/Figs/Vector/Fig4-5.png>]
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-6.eps>
(epstopdf)                    date: 2015-11-19 09:35:54
(epstopdf)                    size: 185700 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-6-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:54
(epstopdf)                    size: 15013 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-6
-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-6.eps>
(epstopdf)             \includegraphics on input line 818.
Package epstopdf Info: Output file is already uptodate.

<Chapter4/Figs/Vector/Fig4-6-eps-converted-to.pdf, id=3102, 963.6pt x 635.37375
pt>
File: Chapter4/Figs/Vector/Fig4-6-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter4/Figs/Vector/Fig4-6-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-6-eps-converted-to.pdf used 
on input line 818.
(pdftex.def)             Requested size: 437.46112pt x 288.44594pt.
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-7.eps>
(epstopdf)                    date: 2015-11-19 09:36:00
(epstopdf)                    size: 185625 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-7-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:58
(epstopdf)                    size: 14799 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-7
-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-7.eps>
(epstopdf)             \includegraphics on input line 825.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/Fig4-7-eps-converted-to.pdf C
hapter4/Figs/Vector/Fig4-7.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/Fig4-7-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:58
(epstopdf)                    size: 14799 bytes.

<Chapter4/Figs/Vector/Fig4-7-eps-converted-to.pdf, id=3105, 963.6pt x 635.37375
pt>
File: Chapter4/Figs/Vector/Fig4-7-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter4/Figs/Vector/Fig4-7-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-7-eps-converted-to.pdf used 
on input line 825.
(pdftex.def)             Requested size: 437.46112pt x 288.44594pt.
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-8a.eps>
(epstopdf)                    date: 2015-11-19 09:36:04
(epstopdf)                    size: 121868 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-8a-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:02
(epstopdf)                    size: 10717 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-8
a-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-8a.eps>
(epstopdf)             \includegraphics on input line 836.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/Fig4-8a-eps-converted-to.pdf 
Chapter4/Figs/Vector/Fig4-8a.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/Fig4-8a-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:02
(epstopdf)                    size: 10717 bytes.

<Chapter4/Figs/Vector/Fig4-8a-eps-converted-to.pdf, id=3108, 963.6pt x 652.4375
pt>
File: Chapter4/Figs/Vector/Fig4-8a-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter4/Figs/Vector/Fig4-8a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-8a-eps-converted-to.pdf used
 on input line 836.
(pdftex.def)             Requested size: 218.73056pt x 148.09625pt.
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-8b.eps>
(epstopdf)                    date: 2015-11-19 09:36:08
(epstopdf)                    size: 122162 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-8b-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:06
(epstopdf)                    size: 11063 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-8
b-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-8b.eps>
(epstopdf)             \includegraphics on input line 841.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/Fig4-8b-eps-converted-to.pdf 
Chapter4/Figs/Vector/Fig4-8b.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/Fig4-8b-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:06
(epstopdf)                    size: 11063 bytes.

<Chapter4/Figs/Vector/Fig4-8b-eps-converted-to.pdf, id=3109, 963.6pt x 652.4375
pt>
File: Chapter4/Figs/Vector/Fig4-8b-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter4/Figs/Vector/Fig4-8b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-8b-eps-converted-to.pdf used
 on input line 841.
(pdftex.def)             Requested size: 218.73056pt x 148.09625pt.
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-8d.eps>
(epstopdf)                    date: 2015-11-19 09:36:12
(epstopdf)                    size: 121684 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-8d-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:12
(epstopdf)                    size: 10698 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-8
d-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-8d.eps>
(epstopdf)             \includegraphics on input line 846.
Package epstopdf Info: Output file is already uptodate.

<Chapter4/Figs/Vector/Fig4-8d-eps-converted-to.pdf, id=3110, 963.6pt x 652.4375
pt>
File: Chapter4/Figs/Vector/Fig4-8d-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter4/Figs/Vector/Fig4-8d-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-8d-eps-converted-to.pdf used
 on input line 846.
(pdftex.def)             Requested size: 218.73056pt x 148.09625pt.
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-9.eps>
(epstopdf)                    date: 2015-11-19 09:36:18
(epstopdf)                    size: 171345 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-9-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:16
(epstopdf)                    size: 12510 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-9
-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-9.eps>
(epstopdf)             \includegraphics on input line 860.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/Fig4-9-eps-converted-to.pdf C
hapter4/Figs/Vector/Fig4-9.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/Fig4-9-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:16
(epstopdf)                    size: 12510 bytes.

<Chapter4/Figs/Vector/Fig4-9-eps-converted-to.pdf, id=3118, 963.6pt x 635.37375
pt>
File: Chapter4/Figs/Vector/Fig4-9-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter4/Figs/Vector/Fig4-9-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-9-eps-converted-to.pdf used 
on input line 860.
(pdftex.def)             Requested size: 437.46112pt x 288.44594pt.
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-10.eps>
(epstopdf)                    date: 2015-11-19 09:35:30
(epstopdf)                    size: 170456 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-10-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:28
(epstopdf)                    size: 12252 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-1
0-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-10.eps>
(epstopdf)             \includegraphics on input line 868.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/Fig4-10-eps-converted-to.pdf 
Chapter4/Figs/Vector/Fig4-10.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/Fig4-10-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:28
(epstopdf)                    size: 12252 bytes.

<Chapter4/Figs/Vector/Fig4-10-eps-converted-to.pdf, id=3125, 963.6pt x 635.3737
5pt>
File: Chapter4/Figs/Vector/Fig4-10-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter4/Figs/Vector/Fig4-10-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-10-eps-converted-to.pdf used
 on input line 868.
(pdftex.def)             Requested size: 437.46112pt x 288.44594pt.
 [130]
Overfull \hbox (2.37622pt too wide) in paragraph at lines 879--896
 [][] 
 []


Underfull \vbox (badness 10000) has occurred while \output is active []

 [131 <./Chapter4/Figs/Vector/Fig4-6-eps-converted-to.pdf>] [132 <./Chapter4/Fi
gs/Vector/Fig4-7-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [133 <./Chapter4/Figs/Vector/Fig4-8a-eps-converted-to.pdf> <./Chapter4/Figs/Ve
ctor/Fig4-8b-eps-converted-to.pdf> <./Chapter4/Figs/Vector/Fig4-8d-eps-converte
d-to.pdf>]
Overfull \hbox (25.55205pt too wide) in paragraph at lines 902--902
[]\T1/ptm/b/n/14.4 Performance tests and com-par-isons un-der real-world time-c
orrelated
 []

Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-11.eps>
(epstopdf)                    date: 2015-11-19 09:35:34
(epstopdf)                    size: 83597 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-11-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:32
(epstopdf)                    size: 9631 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-1
1-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-11.eps>
(epstopdf)             \includegraphics on input line 907.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/Fig4-11-eps-converted-to.pdf 
Chapter4/Figs/Vector/Fig4-11.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/Fig4-11-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:32
(epstopdf)                    size: 9631 bytes.

<Chapter4/Figs/Vector/Fig4-11-eps-converted-to.pdf, id=3237, 963.6pt x 635.3737
5pt>
File: Chapter4/Figs/Vector/Fig4-11-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter4/Figs/Vector/Fig4-11-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-11-eps-converted-to.pdf used
 on input line 907.
(pdftex.def)             Requested size: 437.46112pt x 288.44594pt.
 [134 <./Chapter4/Figs/Vector/Fig4-9-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [135 <./Chapter4/Figs/Vector/Fig4-10-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [136 <./Chapter4/Figs/Vector/Fig4-11-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-12.eps>
(epstopdf)                    date: 2015-11-19 09:35:36
(epstopdf)                    size: 160325 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-12-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:34
(epstopdf)                    size: 12334 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-1
2-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-12.eps>
(epstopdf)             \includegraphics on input line 948.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/Fig4-12-eps-converted-to.pdf 
Chapter4/Figs/Vector/Fig4-12.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/Fig4-12-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:34
(epstopdf)                    size: 12334 bytes.

<Chapter4/Figs/Vector/Fig4-12-eps-converted-to.pdf, id=3333, 963.6pt x 635.3737
5pt>
File: Chapter4/Figs/Vector/Fig4-12-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter4/Figs/Vector/Fig4-12-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-12-eps-converted-to.pdf used
 on input line 948.
(pdftex.def)             Requested size: 437.46112pt x 288.44594pt.
 [137] [138]
Underfull \vbox (badness 4036) has occurred while \output is active []

 [139 <./Chapter4/Figs/Vector/Fig4-12-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/fig4-13.eps>
(epstopdf)                    date: 2015-11-19 09:35:40
(epstopdf)                    size: 217425 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/fig4-13-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:38
(epstopdf)                    size: 35513 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/fig4-1
3-eps-converted-to.pdf Chapter4/Figs/Vector/fig4-13.eps>
(epstopdf)             \includegraphics on input line 978.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/fig4-13-eps-converted-to.pdf 
Chapter4/Figs/Vector/fig4-13.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/fig4-13-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:38
(epstopdf)                    size: 35513 bytes.

<Chapter4/Figs/Vector/fig4-13-eps-converted-to.pdf, id=3387, 963.6pt x 651.4337
5pt>
File: Chapter4/Figs/Vector/fig4-13-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter4/Figs/Vector/fig4-13-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/fig4-13-eps-converted-to.pdf used
 on input line 978.
(pdftex.def)             Requested size: 437.46112pt x 295.73683pt.

Underfull \vbox (badness 10000) has occurred while \output is active []

 [140]
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-14.eps>
(epstopdf)                    date: 2015-11-19 09:35:42
(epstopdf)                    size: 186184 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-14-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:42
(epstopdf)                    size: 23188 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-1
4-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-14.eps>
(epstopdf)             \includegraphics on input line 989.
Package epstopdf Info: Output file is already uptodate.

<Chapter4/Figs/Vector/Fig4-14-eps-converted-to.pdf, id=3414, 963.6pt x 651.4337
5pt>
File: Chapter4/Figs/Vector/Fig4-14-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter4/Figs/Vector/Fig4-14-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-14-eps-converted-to.pdf used
 on input line 989.
(pdftex.def)             Requested size: 437.46112pt x 295.73683pt.
 [141 <./Chapter4/Figs/Vector/fig4-13-eps-converted-to.pdf>] [142 <./Chapter4/F
igs/Vector/Fig4-14-eps-converted-to.pdf>]) [143

]
\openout2 = `Chapter5/chapter5.aux'.

 (./Chapter5/chapter5.tex [144



]
Chapter 5.

Underfull \vbox (badness 1668) has occurred while \output is active []

 [145]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [146]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [147]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [148]
[149] [150]) [151

]
\openout2 = `Publication/publication.aux'.

 (./Publication/publication.tex [152



]
Chapter 6.
[153] [154]) [155] [156


] (./thesis.bbl [157

] [158] [159] [160] [161] [162]
[163]) [164]
\openout2 = `Appendix1/appendix1.aux'.

 (./Appendix1/appendix1.tex
Appendix A.

Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\hbox' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\mathsurround' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\z@' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\unskip' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\@@italiccorr' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\hbox' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\mathsurround' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\z@' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\unskip' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\@@italiccorr' on input line 2.


Underfull \vbox (badness 10000) has occurred while \output is active []

 [165


]
Overfull \hbox (27.74571pt too wide) in paragraph at lines 53--59
\T1/ptm/m/n/12 (-20) Since $\OML/ztmcm/m/it/12 L[]$ \T1/ptm/m/n/12 (-20) must f
all into the closed in-ter-val $\OT1/ztmcm/m/n/12 [0\OML/ztmcm/m/it/12 ; \OT1/z
tmcm/m/n/12 ^^A\OML/ztmcm/m/it/12 f[] \OMS/ztmcm/m/n/12 ^^@ \OML/ztmcm/m/it/12 
L[]\OT1/ztmcm/m/n/12 (\OML/ztmcm/m/it/12 i\OT1/ztmcm/m/n/12 )]$ \T1/ptm/m/n/12 
(-20) for fea-si-ble \T1/ptm/m/it/12 (-20) CPOPs \T1/ptm/m/n/12 (-20) (see [],[
]),
 []


Underfull \vbox (badness 10000) has occurred while \output is active []

 [166])
[167]
\openout2 = `Appendix2/appendix2.aux'.

 (./Appendix2/appendix2.tex [168



]
Appendix B.
[169]) [170]
\openout2 = `Appendix3/appendix3.aux'.

 (./Appendix3/appendix3.tex
Appendix C.

Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 3.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 3.

LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <24.88> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 3.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <17.28> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 3.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <14.4> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 3.

Underfull \vbox (badness 10000) has occurred while \output is active []

 [171



])
[172]
\openout2 = `Appendix4/appendix4.aux'.

 (./Appendix4/appendix4.tex
Appendix D.
LaTeX Font Info:    Font shape `T1/ptm/bx/it' in size <24.88> not available
(Font)              Font shape `T1/ptm/b/it' tried instead on input line 2.

Underfull \vbox (badness 10000) has occurred while \output is active []

 [173



])
[174]
\openout2 = `Appendix5/appendix5.aux'.

 (./Appendix5/appendix5.tex
Appendix E.
)
Underfull \vbox (badness 10000) has occurred while \output is active []

 [175



]
[176]
\openout2 = `Appendix6/appendix6.aux'.

 (./Appendix6/appendix6.tex
Appendix F.
[177



]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [178])
[179] [180


]
No file thesis.ind.
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 193.
Package atveryend Info: Empty hook `AfterLastShipout' on input line 193.
(./thesis.aux (./Dedication/dedication.aux) (./Declaration/declaration.aux)
(./Acknowledgement/acknowledgement.aux) (./Abstract/abstract.aux)
(./Chapter1/chapter1.aux) (./Chapter2/chapter2.aux) (./Chapter3/chapter3.aux)
(./Chapter4/chapter4.aux) (./Chapter5/chapter5.aux)
(./Publication/publication.aux) (./Appendix1/appendix1.aux)
(./Appendix2/appendix2.aux) (./Appendix3/appendix3.aux)
(./Appendix4/appendix4.aux) (./Appendix5/appendix5.aux)
(./Appendix6/appendix6.aux))
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 193.
Package atveryend Info: Executing hook `AtEndAfterFileList' on input line 193.
Package rerunfilecheck Info: File `thesis.out' has not changed.
(rerunfilecheck)             Checksum: B376C5521BDF2AD6A3EF2A98E612ABCB;24987.


LaTeX Font Warning: Size substitutions with differences
(Font)              up to 4.4pt have occurred.


LaTeX Warning: There were multiply-defined labels.

 ) 
Here is how much of TeX's memory you used:
 27932 strings out of 493089
 495064 string characters out of 6134842
 585173 words of memory out of 5000000
 29662 multiletter control sequences out of 15000+600000
 158056 words of font info for 542 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 55i,20n,92p,10405b,1093s stack positions out of 5000i,500n,10000p,200000b,80000s
{/usr/local/texlive/2015/texmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/t
exlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb></usr/local/te
xlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/tex
live/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/local/texli
ve/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texliv
e/2015/texmf-dist/fonts/type1/public/amsfonts/symbols/msam10.pfb></usr/local/te
xlive/2015/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb></usr/loca
l/texlive/2015/texmf-dist/fonts/type1/public/rsfs/rsfs10.pfb></usr/local/texliv
e/2015/texmf-dist/fonts/type1/urw/symbol/usyr.pfb></usr/local/texlive/2015/texm
f-dist/fonts/type1/urw/symbol/usyr.pfb></usr/local/texlive/2015/texmf-dist/font
s/type1/urw/times/utmb8a.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/ur
w/times/utmbi8a.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/urw/times/u
tmr8a.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/urw/times/utmri8a.pfb
>
Output written on thesis.pdf (200 pages, 5584842 bytes).
PDF statistics:
 4006 PDF objects out of 4296 (max. 8388607)
 3453 compressed objects within 35 object streams
 667 named destinations out of 1000 (max. 500000)
 82885 words of extra memory for PDF output out of 89155 (max. 10000000)



==> Classes/texput.log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015/W32TeX) (preloaded format=pdflatex 2015.10.14)  20 OCT 2015 16:41
entering extended mode
 restricted \write18 enabled.
 %&-line parsing enabled.
**PhDThesisPSnPDF.tex

! Emergency stop.
<*> PhDThesisPSnPDF.tex
                       
*** (job aborted, file error in nonstop mode)

 
Here is how much of TeX's memory you used:
 3 strings out of 493054
 117 string characters out of 6138326
 53372 words of memory out of 5000000
 3628 multiletter control sequences out of 15000+600000
 3640 words of font info for 14 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 0i,0n,0p,1b,6s stack positions out of 5000i,500n,10000p,200000b,80000s
!  ==> Fatal error occurred, no output PDF file produced!


==> _travis.yml <==
before_install:
   - sudo add-apt-repository -y ppa:texlive-backports/ppa
   - sudo apt-get update
install:
   - sudo apt-get install -y texlive-latex-base 
   - sudo apt-get install -y texlive-latex-recommended texlive-latex-extra
   - sudo apt-get install -y texlive-science 
   - sudo apt-get install -y texlive-fonts-recommended texlive-fonts-extra
   - sudo apt-get install -y psutils
script:
   - make clean
   - make BUILD_STRATEGY=latex
   - make clean
   - make


==> thesis-info.log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015/W32TeX) (preloaded format=pdflatex 2015.10.14)  15 OCT 2015 01:48
entering extended mode
 restricted \write18 enabled.
 %&-line parsing enabled.
**./thesis-info.tex
(./thesis-info.tex
LaTeX2e <2015/10/01> patch level 1
Babel <3.9m> and hyphenation patterns for 79 languages loaded.
! Undefined control sequence.
l.9 \subtitle
             {}
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Undefined control sequence.
l.15 \dept
          {Department of Information Engineering and Telecommunication (DIET)}
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.


! LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.15 \dept{D
            epartment of Information Engineering and Telecommunication (DIET)}
You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

Missing character: There is no D in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no p in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no r in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no m in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no f in font nullfont!
Missing character: There is no I in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no f in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no r in font nullfont!
Missing character: There is no m in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no E in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no g in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no r in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no g in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no d in font nullfont!
Missing character: There is no T in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no l in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no c in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no m in font nullfont!
Missing character: There is no m in font nullfont!
Missing character: There is no u in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no c in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no ( in font nullfont!
Missing character: There is no D in font nullfont!
Missing character: There is no I in font nullfont!
Missing character: There is no E in font nullfont!
Missing character: There is no T in font nullfont!
Missing character: There is no ) in font nullfont!

Overfull \hbox (20.0pt too wide) in paragraph at lines 15--16
[]
 []

! Undefined control sequence.
l.18 \university
                {Sapienza University of Rome}
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.


! LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.18 \university{S
                  apienza University of Rome}
You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

Missing character: There is no S in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no p in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no z in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no U in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no v in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no r in font nullfont!
Missing character: There is no s in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no y in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no f in font nullfont!
Missing character: There is no R in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no m in font nullfont!
Missing character: There is no e in font nullfont!
! Undefined control sequence.
l.20 \crest
           {\includegraphics[width=0.2\textwidth]{Sapienza University of Rome}}
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Undefined control sequence.
l.20 \crest{\includegraphics
                            [width=0.2\textwidth]{Sapienza University of Rome}}
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

Missing character: There is no [ in font nullfont!
Missing character: There is no w in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no d in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no h in font nullfont!
Missing character: There is no = in font nullfont!
Missing character: There is no 0 in font nullfont!
Missing character: There is no . in font nullfont!
Missing character: There is no 2 in font nullfont!
! Missing number, treated as zero.
<to be read again> 
                   ]
l.20 \crest{\includegraphics[width=0.2\textwidth]
                                                 {Sapienza University of Rome}}
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Illegal unit of measure (pt inserted).
<to be read again> 
                   ]
l.20 \crest{\includegraphics[width=0.2\textwidth]
                                                 {Sapienza University of Rome}}
Dimensions can be in units of em, ex, in, pt, pc,
cm, mm, dd, cc, nd, nc, bp, or sp; but yours is a new one!
I'll assume that you meant to say pt, for printer's points.
To recover gracefully from this error, it's best to
delete the erroneous units; e.g., type `2' to delete
two letters. (See Chapter 27 of The TeXbook.)

Missing character: There is no ] in font nullfont!
Missing character: There is no S in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no p in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no z in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no U in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no v in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no r in font nullfont!
Missing character: There is no s in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no y in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no f in font nullfont!
Missing character: There is no R in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no m in font nullfont!
Missing character: There is no e in font nullfont!

Overfull \hbox (20.0pt too wide) in paragraph at lines 18--24
[]
 []

! Undefined control sequence.
l.35 \degreetitle
                 {Doctor of Philosophy}
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.


! LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.35 \degreetitle{D
                   octor of Philosophy}
You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

Missing character: There is no D in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no c in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no r in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no f in font nullfont!
Missing character: There is no P in font nullfont!
Missing character: There is no h in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no l in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no s in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no p in font nullfont!
Missing character: There is no h in font nullfont!
Missing character: There is no y in font nullfont!

Overfull \hbox (20.0pt too wide) in paragraph at lines 35--36
[]
 []

! Undefined control sequence.
l.45 \subject
             {LaTeX} \keywords{{LaTeX} {PhD Thesis} {Engineering} {Sapienza ...
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.


! LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.45 \subject{L
               aTeX} \keywords{{LaTeX} {PhD Thesis} {Engineering} {Sapienza ...

You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

Missing character: There is no L in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no T in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no X in font nullfont!
! Undefined control sequence.
l.45 \subject{LaTeX} \keywords
                              {{LaTeX} {PhD Thesis} {Engineering} {Sapienza ...
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

Missing character: There is no L in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no T in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no X in font nullfont!
Missing character: There is no P in font nullfont!
Missing character: There is no h in font nullfont!
Missing character: There is no D in font nullfont!
Missing character: There is no T in font nullfont!
Missing character: There is no h in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no s in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no s in font nullfont!
Missing character: There is no E in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no g in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no r in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no g in font nullfont!
Missing character: There is no S in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no p in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no z in font nullfont!
Missing character: There is no a in font nullfont!
Missing character: There is no U in font nullfont!
Missing character: There is no n in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no v in font nullfont!
Missing character: There is no e in font nullfont!
Missing character: There is no r in font nullfont!
Missing character: There is no s in font nullfont!
Missing character: There is no i in font nullfont!
Missing character: There is no t in font nullfont!
Missing character: There is no y in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no f in font nullfont!
Missing character: There is no R in font nullfont!
Missing character: There is no o in font nullfont!
Missing character: There is no m in font nullfont!
Missing character: There is no e in font nullfont!
)
! Emergency stop.
<*> ./thesis-info.tex
                     
*** (job aborted, no legal \end found)

 
Here is how much of TeX's memory you used:
 5 strings out of 493054
 152 string characters out of 6138326
 53372 words of memory out of 5000000
 3628 multiletter control sequences out of 15000+600000
 3640 words of font info for 14 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 5i,0n,4p,111b,16s stack positions out of 5000i,500n,10000p,200000b,80000s
!  ==> Fatal error occurred, no output PDF file produced!


==> thesis.log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015) (preloaded format=pdflatex 2015.5.24)  27 APR 2016 15:32
entering extended mode
 \write18 enabled.
 %&-line parsing enabled.
**thesis.tex
(./thesis.tex
LaTeX2e <2015/01/01>
Babel <3.9l> and hyphenation patterns for 79 languages loaded.
(./Classes/PhDThesisPSnPDF.cls

LaTeX Warning: You have requested document class `Classes/PhDThesisPSnPDF',
               but the document class provides `PhDThesisPSnPDF'.

Document Class: PhDThesisPSnPDF 2015/06/20 A PhD thesis class file by Krishna K
umar (v2.0)
https://github.com/kks32/phd-thesis-template/
PhDThesisPSnPDF: Font size is set as 12pt
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/book.cls
Document Class: book 2014/09/29 v1.4h Standard LaTeX document class
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/fleqn.clo
File: fleqn.clo 2015/03/31 v1.1i Standard LaTeX option (flush left equations)
\mathindent=\dimen102
Applying: [2015/01/01] Make \[ robust on input line 50.
LaTeX Info: Redefining \[ on input line 51.
Already applied: [0000/00/00] Make \[ robust on input line 62.
Applying: [2015/01/01] Make \] robust on input line 74.
LaTeX Info: Redefining \] on input line 75.
Already applied: [0000/00/00] Make \] robust on input line 83.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/bk12.clo
File: bk12.clo 2014/09/29 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@chapter=\count80
\c@section=\count81
\c@subsection=\count82
\c@subsubsection=\count83
\c@paragraph=\count84
\c@subparagraph=\count85
\c@figure=\count86
\c@table=\count87
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen103
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/lscape.sty
Package: lscape 2000/10/22 v3.01 Landscape Pages (DPC)

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2014/10/28 v1.0p Standard LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 94.

(/usr/local/texlive/2015/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count88
)))
(/usr/local/texlive/2015/texmf-dist/tex/latex/setspace/setspace.sty
Package: setspace 2011/12/19 v6.7a set line spacing
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/tools/calc.sty
Package: calc 2014/10/28 v4.3 Infix arithmetic (KKT,FJ)
\calc@Acount=\count89
\calc@Bcount=\count90
\calc@Adimen=\dimen104
\calc@Bdimen=\dimen105
\calc@Askip=\skip43
\calc@Bskip=\skip44
LaTeX Info: Redefining \setlength on input line 80.
LaTeX Info: Redefining \addtolength on input line 81.
\calc@Ccount=\count91
\calc@Cskip=\skip45
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2014/09/29 v1.1c Standard LaTeX ifthen package (DPC)
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifpdf.sty
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/tocbibind/tocbibind.sty
Package: tocbibind 2010/10/13 v1.5k extra ToC listings
Package tocbibind Info: The document has chapter divisions on input line 50.


Package tocbibind Note: Using chapter style headings, unless overridden.

) (/usr/local/texlive/2015/texmf-dist/tex/latex/appendix/appendix.sty
Package: appendix 2009/09/02 v1.2b extra appendix facilities
\c@@pps=\count92
\c@@ppsavesec=\count93
\c@@ppsaveapp=\count94
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/color.sty
Package: color 2014/10/28 v1.1a Standard LaTeX Color (DPC)

(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package color Info: Driver file: pdftex.def on input line 142.

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/dvipsnam.def
File: dvipsnam.def 2014/10/14 v3.0j Driver-dependent file (DPC,SPQR)
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/epstopdf.sty
Package: epstopdf 2010/02/09 v2.5 Conversion with epstopdf on the fly (HO)

(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf

(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2014/10/28 v1.15 key=value parser (DPC)
\KV@toks@=\toks14
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/etexcmds.sty
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifluatex.sty
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
)))
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.

(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
)))
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 2014/10/28 v1.0g Enhanced LaTeX Graphics (DPC,SPQR)
\Gin@req@height=\dimen106
\Gin@req@width=\dimen107
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/datetime/datetime.sty
Package: datetime 2015/03/20 v2.60 Date Time Package

(/usr/local/texlive/2015/texmf-dist/tex/latex/etoolbox/etoolbox.sty
Package: etoolbox 2015/05/04 v2.2 e-TeX tools for LaTeX (JAW)
\etb@tempcnta=\count95
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/fmtcount/fmtcount.sty
Package: fmtcount 2015/05/05 v3.01

(/usr/local/texlive/2015/texmf-dist/tex/latex/xkeyval/xkeyval.sty
Package: xkeyval 2014/12/03 v2.7a package option processing (HA)

(/usr/local/texlive/2015/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2015/texmf-dist/tex/generic/xkeyval/xkvutils.tex
\XKV@toks=\toks15
\XKV@tempa@toks=\toks16
)
\XKV@depth=\count96
File: xkeyval.tex 2014/12/03 v2.7a key=value parser (HA)
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/fmtcount/fcprefix.sty
Package: fcprefix 2012/09/28

(/usr/local/texlive/2015/texmf-dist/tex/latex/fmtcount/fcnumparser.sty
Package: fcnumparser 2012/09/28
\fc@digit@counter=\count97
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks17
\ex@=\dimen108
)
\c@padzeroesN=\count98
\fc@tmpcatcode=\count99
\@DT@modctr=\count100
\@ordinalctr=\count101
\@orgargctr=\count102
\@strctr=\count103
\@tmpstrctr=\count104
\@DT@loopN=\count105
\@DT@X=\count106

(/usr/local/texlive/2015/texmf-dist/tex/latex/fmtcount/fc-english.def
File: fc-english.def 2013/08/17
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/datetime/datetime-defaults.sty
Package: datetime-defaults 2013/09/10
)
\@day=\count107
\@month=\count108
\@year=\count109
\c@HOUR=\count110
\c@HOURXII=\count111
\c@MINUTE=\count112
\c@TOHOUR=\count113
\c@TOMINUTE=\count114
\c@SECOND=\count115
\currenthour=\count116
\currentminute=\count117
\currentsecond=\count118
Package datetime Info: No datetime.cfg file found, using default settings on in
put line 308.
\@dtctr=\count119
\dayofyear=\count120
\dayofweek=\count121
LaTeX Info: Redefining \today on input line 736.
\dt@a=\toks18
\dt@b=\toks19
)
\PHD@hour=\count122
\PHD@minute=\count123

(/usr/local/texlive/2015/texmf-dist/tex/latex/natbib/natbib.sty
Package: natbib 2010/09/13 8.31b (PWD, AO)
\bibhang=\skip46
\bibsep=\skip47
LaTeX Info: Redefining \cite on input line 694.
\c@NAT@ctr=\count124
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/textcomp.sty
Package: textcomp 2005/09/27 v1.99g Standard LaTeX package
Package textcomp Info: Sub-encoding information:
(textcomp)               5 = only ISO-Adobe without \textcurrency
(textcomp)               4 = 5 + \texteuro
(textcomp)               3 = 4 + \textohm
(textcomp)               2 = 3 + \textestimated + \textcurrency
(textcomp)               1 = TS1 - \textcircled - \t
(textcomp)               0 = TS1 (full)
(textcomp)             Font families with sub-encoding setting implement
(textcomp)             only a restricted character set as indicated.
(textcomp)             Family '?' is the default used for unknown fonts.
(textcomp)             See the documentation for details.
Package textcomp Info: Setting ? sub-encoding to TS1/1 on input line 79.

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/ts1enc.def
File: ts1enc.def 2001/06/05 v3.0e (jk/car/fm) Standard LaTeX file
)
LaTeX Info: Redefining \oldstylenums on input line 334.
Package textcomp Info: Setting cmr sub-encoding to TS1/0 on input line 349.
Package textcomp Info: Setting cmss sub-encoding to TS1/0 on input line 350.
Package textcomp Info: Setting cmtt sub-encoding to TS1/0 on input line 351.
Package textcomp Info: Setting cmvtt sub-encoding to TS1/0 on input line 352.
Package textcomp Info: Setting cmbr sub-encoding to TS1/0 on input line 353.
Package textcomp Info: Setting cmtl sub-encoding to TS1/0 on input line 354.
Package textcomp Info: Setting ccr sub-encoding to TS1/0 on input line 355.
Package textcomp Info: Setting ptm sub-encoding to TS1/4 on input line 356.
Package textcomp Info: Setting pcr sub-encoding to TS1/4 on input line 357.
Package textcomp Info: Setting phv sub-encoding to TS1/4 on input line 358.
Package textcomp Info: Setting ppl sub-encoding to TS1/3 on input line 359.
Package textcomp Info: Setting pag sub-encoding to TS1/4 on input line 360.
Package textcomp Info: Setting pbk sub-encoding to TS1/4 on input line 361.
Package textcomp Info: Setting pnc sub-encoding to TS1/4 on input line 362.
Package textcomp Info: Setting pzc sub-encoding to TS1/4 on input line 363.
Package textcomp Info: Setting bch sub-encoding to TS1/4 on input line 364.
Package textcomp Info: Setting put sub-encoding to TS1/5 on input line 365.
Package textcomp Info: Setting uag sub-encoding to TS1/5 on input line 366.
Package textcomp Info: Setting ugq sub-encoding to TS1/5 on input line 367.
Package textcomp Info: Setting ul8 sub-encoding to TS1/4 on input line 368.
Package textcomp Info: Setting ul9 sub-encoding to TS1/4 on input line 369.
Package textcomp Info: Setting augie sub-encoding to TS1/5 on input line 370.
Package textcomp Info: Setting dayrom sub-encoding to TS1/3 on input line 371.
Package textcomp Info: Setting dayroms sub-encoding to TS1/3 on input line 372.

Package textcomp Info: Setting pxr sub-encoding to TS1/0 on input line 373.
Package textcomp Info: Setting pxss sub-encoding to TS1/0 on input line 374.
Package textcomp Info: Setting pxtt sub-encoding to TS1/0 on input line 375.
Package textcomp Info: Setting txr sub-encoding to TS1/0 on input line 376.
Package textcomp Info: Setting txss sub-encoding to TS1/0 on input line 377.
Package textcomp Info: Setting txtt sub-encoding to TS1/0 on input line 378.
Package textcomp Info: Setting lmr sub-encoding to TS1/0 on input line 379.
Package textcomp Info: Setting lmdh sub-encoding to TS1/0 on input line 380.
Package textcomp Info: Setting lmss sub-encoding to TS1/0 on input line 381.
Package textcomp Info: Setting lmssq sub-encoding to TS1/0 on input line 382.
Package textcomp Info: Setting lmvtt sub-encoding to TS1/0 on input line 383.
Package textcomp Info: Setting lmtt sub-encoding to TS1/0 on input line 384.
Package textcomp Info: Setting qhv sub-encoding to TS1/0 on input line 385.
Package textcomp Info: Setting qag sub-encoding to TS1/0 on input line 386.
Package textcomp Info: Setting qbk sub-encoding to TS1/0 on input line 387.
Package textcomp Info: Setting qcr sub-encoding to TS1/0 on input line 388.
Package textcomp Info: Setting qcs sub-encoding to TS1/0 on input line 389.
Package textcomp Info: Setting qpl sub-encoding to TS1/0 on input line 390.
Package textcomp Info: Setting qtm sub-encoding to TS1/0 on input line 391.
Package textcomp Info: Setting qzc sub-encoding to TS1/0 on input line 392.
Package textcomp Info: Setting qhvc sub-encoding to TS1/0 on input line 393.
Package textcomp Info: Setting futs sub-encoding to TS1/4 on input line 394.
Package textcomp Info: Setting futx sub-encoding to TS1/4 on input line 395.
Package textcomp Info: Setting futj sub-encoding to TS1/4 on input line 396.
Package textcomp Info: Setting hlh sub-encoding to TS1/3 on input line 397.
Package textcomp Info: Setting hls sub-encoding to TS1/3 on input line 398.
Package textcomp Info: Setting hlst sub-encoding to TS1/3 on input line 399.
Package textcomp Info: Setting hlct sub-encoding to TS1/5 on input line 400.
Package textcomp Info: Setting hlx sub-encoding to TS1/5 on input line 401.
Package textcomp Info: Setting hlce sub-encoding to TS1/5 on input line 402.
Package textcomp Info: Setting hlcn sub-encoding to TS1/5 on input line 403.
Package textcomp Info: Setting hlcw sub-encoding to TS1/5 on input line 404.
Package textcomp Info: Setting hlcf sub-encoding to TS1/5 on input line 405.
Package textcomp Info: Setting pplx sub-encoding to TS1/3 on input line 406.
Package textcomp Info: Setting pplj sub-encoding to TS1/3 on input line 407.
Package textcomp Info: Setting ptmx sub-encoding to TS1/4 on input line 408.
Package textcomp Info: Setting ptmj sub-encoding to TS1/4 on input line 409.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/mathptmx.sty
Package: mathptmx 2005/04/12 PSNFSS-v9.2a Times w/ Math, improved (SPQR, WaS) 
LaTeX Font Info:    Redeclaring symbol font `operators' on input line 28.
LaTeX Font Info:    Overwriting symbol font `operators' in version `normal'
(Font)                  OT1/cmr/m/n --> OT1/ztmcm/m/n on input line 28.
LaTeX Font Info:    Overwriting symbol font `operators' in version `bold'
(Font)                  OT1/cmr/bx/n --> OT1/ztmcm/m/n on input line 28.
LaTeX Font Info:    Redeclaring symbol font `letters' on input line 29.
LaTeX Font Info:    Overwriting symbol font `letters' in version `normal'
(Font)                  OML/cmm/m/it --> OML/ztmcm/m/it on input line 29.
LaTeX Font Info:    Overwriting symbol font `letters' in version `bold'
(Font)                  OML/cmm/b/it --> OML/ztmcm/m/it on input line 29.
LaTeX Font Info:    Redeclaring symbol font `symbols' on input line 30.
LaTeX Font Info:    Overwriting symbol font `symbols' in version `normal'
(Font)                  OMS/cmsy/m/n --> OMS/ztmcm/m/n on input line 30.
LaTeX Font Info:    Overwriting symbol font `symbols' in version `bold'
(Font)                  OMS/cmsy/b/n --> OMS/ztmcm/m/n on input line 30.
LaTeX Font Info:    Redeclaring symbol font `largesymbols' on input line 31.
LaTeX Font Info:    Overwriting symbol font `largesymbols' in version `normal'
(Font)                  OMX/cmex/m/n --> OMX/ztmcm/m/n on input line 31.
LaTeX Font Info:    Overwriting symbol font `largesymbols' in version `bold'
(Font)                  OMX/cmex/m/n --> OMX/ztmcm/m/n on input line 31.
\symbold=\mathgroup4
\symitalic=\mathgroup5
LaTeX Font Info:    Redeclaring math alphabet \mathbf on input line 34.
LaTeX Font Info:    Overwriting math alphabet `\mathbf' in version `normal'
(Font)                  OT1/cmr/bx/n --> OT1/ptm/bx/n on input line 34.
LaTeX Font Info:    Overwriting math alphabet `\mathbf' in version `bold'
(Font)                  OT1/cmr/bx/n --> OT1/ptm/bx/n on input line 34.
LaTeX Font Info:    Redeclaring math alphabet \mathit on input line 35.
LaTeX Font Info:    Overwriting math alphabet `\mathit' in version `normal'
(Font)                  OT1/cmr/m/it --> OT1/ptm/m/it on input line 35.
LaTeX Font Info:    Overwriting math alphabet `\mathit' in version `bold'
(Font)                  OT1/cmr/bx/it --> OT1/ptm/m/it on input line 35.
LaTeX Info: Redefining \hbar on input line 50.
)
PhDThesisPSnPDF: Using Times Roman font
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/inputenc.sty
Package: inputenc 2015/03/17 v1.2c Input encoding file
\inpenc@prehook=\toks20
\inpenc@posthook=\toks21

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/utf8.def
File: utf8.def 2014/09/29 v1.1m UTF-8 support for inputenc
Now handling font encoding OML ...
... no UTF-8 mapping file for font encoding OML
Now handling font encoding T1 ...
... processing UTF-8 mapping file for font encoding T1

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/t1enc.dfu
File: t1enc.dfu 2014/09/29 v1.1m UTF-8 support for inputenc
   defining Unicode char U+00A1 (decimal 161)
   defining Unicode char U+00A3 (decimal 163)
   defining Unicode char U+00AB (decimal 171)
   defining Unicode char U+00BB (decimal 187)
   defining Unicode char U+00BF (decimal 191)
   defining Unicode char U+00C0 (decimal 192)
   defining Unicode char U+00C1 (decimal 193)
   defining Unicode char U+00C2 (decimal 194)
   defining Unicode char U+00C3 (decimal 195)
   defining Unicode char U+00C4 (decimal 196)
   defining Unicode char U+00C5 (decimal 197)
   defining Unicode char U+00C6 (decimal 198)
   defining Unicode char U+00C7 (decimal 199)
   defining Unicode char U+00C8 (decimal 200)
   defining Unicode char U+00C9 (decimal 201)
   defining Unicode char U+00CA (decimal 202)
   defining Unicode char U+00CB (decimal 203)
   defining Unicode char U+00CC (decimal 204)
   defining Unicode char U+00CD (decimal 205)
   defining Unicode char U+00CE (decimal 206)
   defining Unicode char U+00CF (decimal 207)
   defining Unicode char U+00D0 (decimal 208)
   defining Unicode char U+00D1 (decimal 209)
   defining Unicode char U+00D2 (decimal 210)
   defining Unicode char U+00D3 (decimal 211)
   defining Unicode char U+00D4 (decimal 212)
   defining Unicode char U+00D5 (decimal 213)
   defining Unicode char U+00D6 (decimal 214)
   defining Unicode char U+00D8 (decimal 216)
   defining Unicode char U+00D9 (decimal 217)
   defining Unicode char U+00DA (decimal 218)
   defining Unicode char U+00DB (decimal 219)
   defining Unicode char U+00DC (decimal 220)
   defining Unicode char U+00DD (decimal 221)
   defining Unicode char U+00DE (decimal 222)
   defining Unicode char U+00DF (decimal 223)
   defining Unicode char U+00E0 (decimal 224)
   defining Unicode char U+00E1 (decimal 225)
   defining Unicode char U+00E2 (decimal 226)
   defining Unicode char U+00E3 (decimal 227)
   defining Unicode char U+00E4 (decimal 228)
   defining Unicode char U+00E5 (decimal 229)
   defining Unicode char U+00E6 (decimal 230)
   defining Unicode char U+00E7 (decimal 231)
   defining Unicode char U+00E8 (decimal 232)
   defining Unicode char U+00E9 (decimal 233)
   defining Unicode char U+00EA (decimal 234)
   defining Unicode char U+00EB (decimal 235)
   defining Unicode char U+00EC (decimal 236)
   defining Unicode char U+00ED (decimal 237)
   defining Unicode char U+00EE (decimal 238)
   defining Unicode char U+00EF (decimal 239)
   defining Unicode char U+00F0 (decimal 240)
   defining Unicode char U+00F1 (decimal 241)
   defining Unicode char U+00F2 (decimal 242)
   defining Unicode char U+00F3 (decimal 243)
   defining Unicode char U+00F4 (decimal 244)
   defining Unicode char U+00F5 (decimal 245)
   defining Unicode char U+00F6 (decimal 246)
   defining Unicode char U+00F8 (decimal 248)
   defining Unicode char U+00F9 (decimal 249)
   defining Unicode char U+00FA (decimal 250)
   defining Unicode char U+00FB (decimal 251)
   defining Unicode char U+00FC (decimal 252)
   defining Unicode char U+00FD (decimal 253)
   defining Unicode char U+00FE (decimal 254)
   defining Unicode char U+00FF (decimal 255)
   defining Unicode char U+0102 (decimal 258)
   defining Unicode char U+0103 (decimal 259)
   defining Unicode char U+0104 (decimal 260)
   defining Unicode char U+0105 (decimal 261)
   defining Unicode char U+0106 (decimal 262)
   defining Unicode char U+0107 (decimal 263)
   defining Unicode char U+010C (decimal 268)
   defining Unicode char U+010D (decimal 269)
   defining Unicode char U+010E (decimal 270)
   defining Unicode char U+010F (decimal 271)
   defining Unicode char U+0110 (decimal 272)
   defining Unicode char U+0111 (decimal 273)
   defining Unicode char U+0118 (decimal 280)
   defining Unicode char U+0119 (decimal 281)
   defining Unicode char U+011A (decimal 282)
   defining Unicode char U+011B (decimal 283)
   defining Unicode char U+011E (decimal 286)
   defining Unicode char U+011F (decimal 287)
   defining Unicode char U+0130 (decimal 304)
   defining Unicode char U+0131 (decimal 305)
   defining Unicode char U+0132 (decimal 306)
   defining Unicode char U+0133 (decimal 307)
   defining Unicode char U+0139 (decimal 313)
   defining Unicode char U+013A (decimal 314)
   defining Unicode char U+013D (decimal 317)
   defining Unicode char U+013E (decimal 318)
   defining Unicode char U+0141 (decimal 321)
   defining Unicode char U+0142 (decimal 322)
   defining Unicode char U+0143 (decimal 323)
   defining Unicode char U+0144 (decimal 324)
   defining Unicode char U+0147 (decimal 327)
   defining Unicode char U+0148 (decimal 328)
   defining Unicode char U+014A (decimal 330)
   defining Unicode char U+014B (decimal 331)
   defining Unicode char U+0150 (decimal 336)
   defining Unicode char U+0151 (decimal 337)
   defining Unicode char U+0152 (decimal 338)
   defining Unicode char U+0153 (decimal 339)
   defining Unicode char U+0154 (decimal 340)
   defining Unicode char U+0155 (decimal 341)
   defining Unicode char U+0158 (decimal 344)
   defining Unicode char U+0159 (decimal 345)
   defining Unicode char U+015A (decimal 346)
   defining Unicode char U+015B (decimal 347)
   defining Unicode char U+015E (decimal 350)
   defining Unicode char U+015F (decimal 351)
   defining Unicode char U+0160 (decimal 352)
   defining Unicode char U+0161 (decimal 353)
   defining Unicode char U+0162 (decimal 354)
   defining Unicode char U+0163 (decimal 355)
   defining Unicode char U+0164 (decimal 356)
   defining Unicode char U+0165 (decimal 357)
   defining Unicode char U+016E (decimal 366)
   defining Unicode char U+016F (decimal 367)
   defining Unicode char U+0170 (decimal 368)
   defining Unicode char U+0171 (decimal 369)
   defining Unicode char U+0178 (decimal 376)
   defining Unicode char U+0179 (decimal 377)
   defining Unicode char U+017A (decimal 378)
   defining Unicode char U+017B (decimal 379)
   defining Unicode char U+017C (decimal 380)
   defining Unicode char U+017D (decimal 381)
   defining Unicode char U+017E (decimal 382)
   defining Unicode char U+200C (decimal 8204)
   defining Unicode char U+2013 (decimal 8211)
   defining Unicode char U+2014 (decimal 8212)
   defining Unicode char U+2018 (decimal 8216)
   defining Unicode char U+2019 (decimal 8217)
   defining Unicode char U+201A (decimal 8218)
   defining Unicode char U+201C (decimal 8220)
   defining Unicode char U+201D (decimal 8221)
   defining Unicode char U+201E (decimal 8222)
   defining Unicode char U+2030 (decimal 8240)
   defining Unicode char U+2031 (decimal 8241)
   defining Unicode char U+2039 (decimal 8249)
   defining Unicode char U+203A (decimal 8250)
   defining Unicode char U+2423 (decimal 9251)
)
Now handling font encoding OT1 ...
... processing UTF-8 mapping file for font encoding OT1

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/ot1enc.dfu
File: ot1enc.dfu 2014/09/29 v1.1m UTF-8 support for inputenc
   defining Unicode char U+00A1 (decimal 161)
   defining Unicode char U+00A3 (decimal 163)
   defining Unicode char U+00B8 (decimal 184)
   defining Unicode char U+00BF (decimal 191)
   defining Unicode char U+00C5 (decimal 197)
   defining Unicode char U+00C6 (decimal 198)
   defining Unicode char U+00D8 (decimal 216)
   defining Unicode char U+00DF (decimal 223)
   defining Unicode char U+00E6 (decimal 230)
   defining Unicode char U+00EC (decimal 236)
   defining Unicode char U+00ED (decimal 237)
   defining Unicode char U+00EE (decimal 238)
   defining Unicode char U+00EF (decimal 239)
   defining Unicode char U+00F8 (decimal 248)
   defining Unicode char U+0131 (decimal 305)
   defining Unicode char U+0141 (decimal 321)
   defining Unicode char U+0142 (decimal 322)
   defining Unicode char U+0152 (decimal 338)
   defining Unicode char U+0153 (decimal 339)
   defining Unicode char U+2013 (decimal 8211)
   defining Unicode char U+2014 (decimal 8212)
   defining Unicode char U+2018 (decimal 8216)
   defining Unicode char U+2019 (decimal 8217)
   defining Unicode char U+201C (decimal 8220)
   defining Unicode char U+201D (decimal 8221)
)
Now handling font encoding OMS ...
... processing UTF-8 mapping file for font encoding OMS

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/omsenc.dfu
File: omsenc.dfu 2014/09/29 v1.1m UTF-8 support for inputenc
   defining Unicode char U+00A7 (decimal 167)
   defining Unicode char U+00B6 (decimal 182)
   defining Unicode char U+00B7 (decimal 183)
   defining Unicode char U+2020 (decimal 8224)
   defining Unicode char U+2021 (decimal 8225)
   defining Unicode char U+2022 (decimal 8226)
)
Now handling font encoding OMX ...
... no UTF-8 mapping file for font encoding OMX
Now handling font encoding U ...
... no UTF-8 mapping file for font encoding U
Now handling font encoding TS1 ...
... processing UTF-8 mapping file for font encoding TS1

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/ts1enc.dfu
File: ts1enc.dfu 2014/09/29 v1.1m UTF-8 support for inputenc
   defining Unicode char U+00A2 (decimal 162)
   defining Unicode char U+00A3 (decimal 163)
   defining Unicode char U+00A4 (decimal 164)
   defining Unicode char U+00A5 (decimal 165)
   defining Unicode char U+00A6 (decimal 166)
   defining Unicode char U+00A7 (decimal 167)
   defining Unicode char U+00A8 (decimal 168)
   defining Unicode char U+00A9 (decimal 169)
   defining Unicode char U+00AA (decimal 170)
   defining Unicode char U+00AC (decimal 172)
   defining Unicode char U+00AE (decimal 174)
   defining Unicode char U+00AF (decimal 175)
   defining Unicode char U+00B0 (decimal 176)
   defining Unicode char U+00B1 (decimal 177)
   defining Unicode char U+00B2 (decimal 178)
   defining Unicode char U+00B3 (decimal 179)
   defining Unicode char U+00B4 (decimal 180)
   defining Unicode char U+00B5 (decimal 181)
   defining Unicode char U+00B6 (decimal 182)
   defining Unicode char U+00B7 (decimal 183)
   defining Unicode char U+00B9 (decimal 185)
   defining Unicode char U+00BA (decimal 186)
   defining Unicode char U+00BC (decimal 188)
   defining Unicode char U+00BD (decimal 189)
   defining Unicode char U+00BE (decimal 190)
   defining Unicode char U+00D7 (decimal 215)
   defining Unicode char U+00F7 (decimal 247)
   defining Unicode char U+0192 (decimal 402)
   defining Unicode char U+02C7 (decimal 711)
   defining Unicode char U+02D8 (decimal 728)
   defining Unicode char U+02DD (decimal 733)
   defining Unicode char U+0E3F (decimal 3647)
   defining Unicode char U+2016 (decimal 8214)
   defining Unicode char U+2020 (decimal 8224)
   defining Unicode char U+2021 (decimal 8225)
   defining Unicode char U+2022 (decimal 8226)
   defining Unicode char U+2030 (decimal 8240)
   defining Unicode char U+2031 (decimal 8241)
   defining Unicode char U+203B (decimal 8251)
   defining Unicode char U+203D (decimal 8253)
   defining Unicode char U+2044 (decimal 8260)
   defining Unicode char U+204E (decimal 8270)
   defining Unicode char U+2052 (decimal 8274)
   defining Unicode char U+20A1 (decimal 8353)
   defining Unicode char U+20A4 (decimal 8356)
   defining Unicode char U+20A6 (decimal 8358)
   defining Unicode char U+20A9 (decimal 8361)
   defining Unicode char U+20AB (decimal 8363)
   defining Unicode char U+20AC (decimal 8364)
   defining Unicode char U+20B1 (decimal 8369)
   defining Unicode char U+2103 (decimal 8451)
   defining Unicode char U+2116 (decimal 8470)
   defining Unicode char U+2117 (decimal 8471)
   defining Unicode char U+211E (decimal 8478)
   defining Unicode char U+2120 (decimal 8480)
   defining Unicode char U+2122 (decimal 8482)
   defining Unicode char U+2126 (decimal 8486)
   defining Unicode char U+2127 (decimal 8487)
   defining Unicode char U+212E (decimal 8494)
   defining Unicode char U+2190 (decimal 8592)
   defining Unicode char U+2191 (decimal 8593)
   defining Unicode char U+2192 (decimal 8594)
   defining Unicode char U+2193 (decimal 8595)
   defining Unicode char U+2329 (decimal 9001)
   defining Unicode char U+232A (decimal 9002)
   defining Unicode char U+2422 (decimal 9250)
   defining Unicode char U+25E6 (decimal 9702)
   defining Unicode char U+25EF (decimal 9711)
   defining Unicode char U+266A (decimal 9834)
)
   defining Unicode char U+00A9 (decimal 169)
   defining Unicode char U+00AA (decimal 170)
   defining Unicode char U+00AE (decimal 174)
   defining Unicode char U+00BA (decimal 186)
   defining Unicode char U+02C6 (decimal 710)
   defining Unicode char U+02DC (decimal 732)
   defining Unicode char U+200C (decimal 8204)
   defining Unicode char U+2026 (decimal 8230)
   defining Unicode char U+2122 (decimal 8482)
   defining Unicode char U+2423 (decimal 9251)
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/fontenc.sty
Package: fontenc 2005/09/27 v1.99g Standard LaTeX package

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/t1enc.def
File: t1enc.def 2005/09/27 v1.99g Standard LaTeX file
LaTeX Font Info:    Redeclaring font encoding T1 on input line 48.
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/microtype.sty
Package: microtype 2013/05/23 v2.5a Micro-typographical refinements (RS)
\MT@toks=\toks22
\MT@count=\count125
LaTeX Info: Redefining \textls on input line 766.
\MT@outer@kern=\dimen109
LaTeX Info: Redefining \textmicrotypecontext on input line 1285.
\MT@listname@count=\count126

(/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/microtype-pdftex.def
File: microtype-pdftex.def 2013/05/23 v2.5a Definitions specific to pdftex (RS)

LaTeX Info: Redefining \lsstyle on input line 915.
LaTeX Info: Redefining \lslig on input line 915.
\MT@outer@space=\skip48
)
Package microtype Info: Loading configuration file microtype.cfg.

(/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/microtype.cfg
File: microtype.cfg 2013/05/23 v2.5a microtype main configuration file (RS)
))
(/usr/local/texlive/2015/texmf-dist/tex/generic/pdftex/glyphtounicode.tex)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup6
\symAMSb=\mathgroup7
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip49

For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen110
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count127
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count128
\leftroot@=\count129
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count130
\DOTSCASE@=\count131
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box26
\strutbox@=\box27
\big@size=\dimen111
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.
\macc@depth=\count132
\c@MaxMatrixCols=\count133
\dotsspace@=\muskip10
\c@parentequation=\count134
\dspbrk@lvl=\count135
\tag@help=\toks23
\row@=\count136
\column@=\count137
\maxfields@=\count138
\andhelp@=\toks24
\eqnshift@=\dimen112
\alignsep@=\dimen113
\tagshift@=\dimen114
\tagwidth@=\dimen115
\totwidth@=\dimen116
\lineht@=\dimen117
\@envbody=\toks25
\multlinegap=\skip50
\multlinetaggap=\skip51
\mathdisplay@stack=\toks26
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/hyperref/hyperref.sty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)


(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package hobsub Info: Skipping package `ifluatex' (already loaded).
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package hobsub Info: Skipping package `ifpdf' (already loaded).
Package hobsub Info: Skipping package `etexcmds' (already loaded).
Package hobsub Info: Skipping package `kvsetkeys' (already loaded).
Package hobsub Info: Skipping package `kvdefinekeys' (already loaded).
Package hobsub Info: Skipping package `pdftexcmds' (already loaded).
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
)
\@linkdim=\dimen118
\Hy@linkcounter=\count139
\Hy@pagecounter=\count140

(/usr/local/texlive/2015/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
Now handling font encoding PD1 ...
... no UTF-8 mapping file for font encoding PD1
)
\Hy@SavedSpaceFactor=\count141

(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Option `unicode' set `true' on input line 4319.

(/usr/local/texlive/2015/texmf-dist/tex/latex/hyperref/puenc.def
File: puenc.def 2012/11/06 v6.83m Hyperref: PDF Unicode definition (HO)
Now handling font encoding PU ...
... no UTF-8 mapping file for font encoding PU
)
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing OFF on input line 4463.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks ON on input line 4688.
\c@Hy@tempcnt=\count142

(/usr/local/texlive/2015/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen119
\Fld@menulength=\count143
\Field@Width=\dimen120
\Fld@charsize=\dimen121
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing OFF on input line 6310.
Package hyperref Info: Link coloring OFF on input line 6315.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count144
\c@Item=\count145
\c@Hfootnote=\count146
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/local/texlive/2015/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count147
\c@bookmark@seq@number=\count148

(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
)
\Hy@SectionHShift=\skip52
)
Package hyperref Info: Option `final' set `true' on input line 642.
Package hyperref Info: Option `plainpages' set `false' on input line 642.
Package hyperref Info: Option `pdftoolbar' set `true' on input line 642.
Package hyperref Info: Option `pdfmenubar' set `true' on input line 642.
Package hyperref Info: Option `bookmarksopen' set `true' on input line 642.
Package hyperref Info: Option `bookmarksnumbered' set `true' on input line 642.

Package hyperref Info: Option `breaklinks' set `true' on input line 642.
Package hyperref Info: Option `linktocpage' set `true' on input line 642.
Package hyperref Info: Option `colorlinks' set `true' on input line 642.

(/usr/local/texlive/2015/texmf-dist/tex/latex/geometry/geometry.sty
Package: geometry 2010/09/12 v5.6 Page Geometry
\Gm@cnth=\count149
\Gm@cntv=\count150
\c@Gm@tempcnt=\count151
\Gm@bindingoffset=\dimen122
\Gm@wd@mp=\dimen123
\Gm@odd@mp=\dimen124
\Gm@even@mp=\dimen125
\Gm@layoutwidth=\dimen126
\Gm@layoutheight=\dimen127
\Gm@layouthoffset=\dimen128
\Gm@layoutvoffset=\dimen129
\Gm@dimlist=\toks27
)
PhDThesisPSnPDF: The University identity guidelines recommend using left aligne
d text. Please use `flushleft' in the documentclass option, if you wish to left
 align your text
(/usr/local/texlive/2015/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty
\fancy@headwidth=\skip53
\f@ncyO@elh=\skip54
\f@ncyO@erh=\skip55
\f@ncyO@olh=\skip56
\f@ncyO@orh=\skip57
\f@ncyO@elf=\skip58
\f@ncyO@erf=\skip59
\f@ncyO@olf=\skip60
\f@ncyO@orf=\skip61
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/nomencl/nomencl.sty
Package: nomencl 2005/09/22 v4.2 Nomenclature package (LN)
\nomlabelwidth=\dimen130
\nom@tempdim=\dimen131
\nomitemsep=\skip62
)
\@nomenclaturefile=\write3
\openout3 = `thesis.nlo'.


Writing nomenclature file thesis.nlo
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/makeidx.sty
Package: makeidx 2014/09/29 v1.0m Standard LaTeX package
)
\@indexfile=\write4
\openout4 = `thesis.idx'.


Writing index file thesis.idx
) (./Preamble/preamble.tex
(/usr/local/texlive/2015/texmf-dist/tex/latex/caption/caption.sty
Package: caption 2013/05/02 v3.3-89 Customizing captions (AR)

(/usr/local/texlive/2015/texmf-dist/tex/latex/caption/caption3.sty
Package: caption3 2013/05/02 v1.6-88 caption3 kernel (AR)
Package caption3 Info: TeX engine: e-TeX on input line 57.
\captionmargin=\dimen132
\captionmargin@=\dimen133
\captionwidth=\dimen134
\caption@tempdima=\dimen135
\caption@indent=\dimen136
\caption@parindent=\dimen137
\caption@hangindent=\dimen138
)
\c@ContinuedFloat=\count152
Package caption Info: hyperref package is loaded.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/caption/subcaption.sty
Package: subcaption 2013/02/03 v1.1-62 Sub-captions (AR)
\c@subfigure=\count153
\c@subtable=\count154
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/booktabs/booktabs.sty
Package: booktabs 2005/04/14 v1.61803 publication quality tables
\heavyrulewidth=\dimen139
\lightrulewidth=\dimen140
\cmidrulewidth=\dimen141
\belowrulesep=\dimen142
\belowbottomsep=\dimen143
\aboverulesep=\dimen144
\abovetopsep=\dimen145
\cmidrulesep=\dimen146
\cmidrulekern=\dimen147
\defaultaddspace=\dimen148
\@cmidla=\count155
\@cmidlb=\count156
\@aboverulesep=\dimen149
\@belowrulesep=\dimen150
\@thisruleclass=\count157
\@lastruleclass=\count158
\@thisrulewidth=\dimen151
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/multirow/multirow.sty
\bigstrutjot=\dimen152
)
\c@thm=\count159
\c@thm1=\count160
\c@thm3=\count161
\c@thm5=\count162
\c@thm7=\count163

(/usr/local/texlive/2015/texmf-dist/tex/latex/breqn/breqn.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/l3kernel/expl3.sty
Package: expl3 2015/03/01 v5547 L3 programming layer (loader) 

(/usr/local/texlive/2015/texmf-dist/tex/latex/l3kernel/expl3-code.tex
Package: expl3 2015/03/01 v5547 L3 programming layer (code) 
L3 Module: l3bootstrap 2015/02/28 v5542 L3 Bootstrap code
L3 Module: l3names 2015/02/24 v5535 L3 Namespace for primitives
L3 Module: l3basics 2015/01/27 v5500 L3 Basic definitions
L3 Module: l3expan 2014/11/27 v5472 L3 Argument expansion
L3 Module: l3tl 2015/01/27 v5500 L3 Token lists
L3 Module: l3str 2015/03/01 v5545 L3 Strings
L3 Module: l3seq 2014/08/23 v5354 L3 Sequences and stacks
L3 Module: l3int 2015/02/21 v5529 L3 Integers
\c_max_int=\count164
\l_tmpa_int=\count165
\l_tmpb_int=\count166
\g_tmpa_int=\count167
\g_tmpb_int=\count168
L3 Module: l3quark 2014/08/23 v5354 L3 Quarks
L3 Module: l3prg 2014/08/23 v5354 L3 Control structures
\g__prg_map_int=\count169
L3 Module: l3clist 2014/08/23 v5354 L3 Comma separated lists
L3 Module: l3token 2014/09/15 v5422 L3 Experimental token manipulation
L3 Module: l3prop 2014/08/23 v5354 L3 Property lists
L3 Module: l3msg 2015/02/26 v5537 L3 Messages
L3 Module: l3file 2014/08/24 v5369 L3 File and I/O operations
\l_iow_line_count_int=\count170
\l__iow_target_count_int=\count171
\l__iow_current_line_int=\count172
\l__iow_current_word_int=\count173
\l__iow_current_indentation_int=\count174
L3 Module: l3skip 2014/08/23 v5354 L3 Dimensions and skips
\c_zero_dim=\dimen153
\c_max_dim=\dimen154
\l_tmpa_dim=\dimen155
\l_tmpb_dim=\dimen156
\g_tmpa_dim=\dimen157
\g_tmpb_dim=\dimen158
\c_zero_skip=\skip63
\c_max_skip=\skip64
\l_tmpa_skip=\skip65
\l_tmpb_skip=\skip66
\g_tmpa_skip=\skip67
\g_tmpb_skip=\skip68
\c_zero_muskip=\muskip12
\c_max_muskip=\muskip13
\l_tmpa_muskip=\muskip14
\l_tmpb_muskip=\muskip15
\g_tmpa_muskip=\muskip16
\g_tmpb_muskip=\muskip17
L3 Module: l3keys 2015/01/27 v5500 L3 Key-value interfaces
\g__keyval_level_int=\count175
\l_keys_choice_int=\count176
L3 Module: l3fp 2014/08/22 v5336 L3 Floating points
\c__fp_leading_shift_int=\count177
\c__fp_middle_shift_int=\count178
\c__fp_trailing_shift_int=\count179
\c__fp_big_leading_shift_int=\count180
\c__fp_big_middle_shift_int=\count181
\c__fp_big_trailing_shift_int=\count182
\c__fp_Bigg_leading_shift_int=\count183
\c__fp_Bigg_middle_shift_int=\count184
\c__fp_Bigg_trailing_shift_int=\count185
L3 Module: l3box 2014/08/23 v5354 L3 Experimental boxes
\c_empty_box=\box28
\l_tmpa_box=\box29
\l_tmpb_box=\box30
\g_tmpa_box=\box31
\g_tmpb_box=\box32
L3 Module: l3coffins 2014/08/23 v5354 L3 Coffin code layer
\l__coffin_internal_box=\box33
\l__coffin_internal_dim=\dimen159
\l__coffin_offset_x_dim=\dimen160
\l__coffin_offset_y_dim=\dimen161
\l__coffin_x_dim=\dimen162
\l__coffin_y_dim=\dimen163
\l__coffin_x_prime_dim=\dimen164
\l__coffin_y_prime_dim=\dimen165
\c_empty_coffin=\box34
\l__coffin_aligned_coffin=\box35
\l__coffin_aligned_internal_coffin=\box36
\l_tmpa_coffin=\box37
\l_tmpb_coffin=\box38
\l__coffin_display_coffin=\box39
\l__coffin_display_coord_coffin=\box40
\l__coffin_display_pole_coffin=\box41
\l__coffin_display_offset_dim=\dimen166
\l__coffin_display_x_dim=\dimen167
\l__coffin_display_y_dim=\dimen168
L3 Module: l3color 2014/08/23 v5354 L3 Experimental color support
L3 Module: l3candidates 2015/03/01 v5544 L3 Experimental additions to l3kernel
\l__box_top_dim=\dimen169
\l__box_bottom_dim=\dimen170
\l__box_left_dim=\dimen171
\l__box_right_dim=\dimen172
\l__box_top_new_dim=\dimen173
\l__box_bottom_new_dim=\dimen174
\l__box_left_new_dim=\dimen175
\l__box_right_new_dim=\dimen176
\l__box_internal_box=\box42
\l__coffin_bounding_shift_dim=\dimen177
\l__coffin_left_corner_dim=\dimen178
\l__coffin_right_corner_dim=\dimen179
\l__coffin_bottom_corner_dim=\dimen180
\l__coffin_top_corner_dim=\dimen181
\l__coffin_scaled_total_height_dim=\dimen182
\l__coffin_scaled_width_dim=\dimen183
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/l3kernel/l3unicode-data.def
File: l3unicode-data.def 2015/03/01 v5544 L3 Unicode data
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/l3kernel/l3pdfmode.def
File: l3pdfmode.def 2015/03/01 v5544 L3 Experimental driver: PDF mode
\l__driver_color_stack_int=\count186
))
Package: breqn 2012/05/10 v0.98b Breaking equations

(/usr/local/texlive/2015/texmf-dist/tex/latex/breqn/flexisym.sty
Package: flexisym 2013/03/16 v0.97c Make math characters macros
LaTeX Info: Redefining \textprime on input line 299.
LaTeX Info: Redefining \not on input line 357.

(/usr/local/texlive/2015/texmf-dist/tex/latex/breqn/cmbase.sym
File: cmbase.sym 2007/12/19 v0.92
LaTeX Info: Redefining \hbar on input line 324.
LaTeX Info: Redefining \surd on input line 326.
LaTeX Info: Redefining \angle on input line 334.
LaTeX Info: Redefining \neq on input line 335.
LaTeX Info: Redefining \mapsto on input line 336.
LaTeX Info: Redefining \cong on input line 337.
LaTeX Info: Redefining \notin on input line 340.
LaTeX Info: Redefining \rightleftharpoons on input line 341.
LaTeX Info: Redefining \doteq on input line 342.
LaTeX Info: Redefining \hookrightarrow on input line 343.
LaTeX Info: Redefining \hookleftarrow on input line 344.
LaTeX Info: Redefining \bowtie on input line 345.
LaTeX Info: Redefining \models on input line 346.
LaTeX Info: Redefining \Longrightarrow on input line 347.
LaTeX Info: Redefining \longrightarrow on input line 348.
LaTeX Info: Redefining \Longleftarrow on input line 349.
LaTeX Info: Redefining \longleftarrow on input line 350.
LaTeX Info: Redefining \longmapsto on input line 351.
LaTeX Info: Redefining \longleftrightarrow on input line 352.
LaTeX Info: Redefining \Longleftrightarrow on input line 353.
LaTeX Info: Redefining \cdots on input line 357.
LaTeX Info: Redefining \vdots on input line 360.
LaTeX Info: Redefining \ddots on input line 365.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/breqn/mathstyle.sty
Package: mathstyle 2014/06/10 v0.90a Tracking mathstyle implicitly
LaTeX Info: Redefining \displaystyle on input line 82.
LaTeX Info: Redefining \textstyle on input line 84.
LaTeX Info: Redefining \scriptstyle on input line 86.
LaTeX Info: Redefining \scriptscriptstyle on input line 88.
LaTeX Info: Redefining \genfrac on input line 122.
))
\inf@bad=\count187
\maxint=\count188
\listwidth=\dimen184
\eqnumsep=\dimen185
\eqmargin=\dimen186
\eqlinespacing=\skip69
\eqlineskip=\skip70
\eqlineskiplimit=\dimen187
\eqbinoffset=\muskip18
\eqdelimoffset=\muskip19
\eqindentstep=\dimen188
\eqstyle=\toks28
\eqbreakdepth=\count189
\eqinterlinepenalty=\count190
\intereqpenalty=\count191
\intereqskip=\skip71
\prerelpenalty=\count192
\prebinoppenalty=\count193
\Dmedmuskip=\muskip20
\Dthickmuskip=\muskip21
\eqleftskip=\skip72
\eqrightskip=\skip73
\eq@vspan=\skip74
\eq@binoffset=\muskip22
\EQ@box=\box43
\EQ@copy=\box44
\EQ@numbox=\box45
\eq@wdNum=\dimen189
\GRP@numbox=\box46
\grp@wdNum=\dimen190
\eq@lines=\count194
\eq@curline=\count195
\eq@badness=\count196
\EQ@vims=\count197
\eq@dp=\dimen191
\eq@wdL=\dimen192
\eq@wdT=\dimen193
\eq@wdMin=\dimen194
\grp@wdL=\dimen195
\grp@wdR=\dimen196
\grp@wdT=\dimen197
\eq@wdRmax=\dimen198
\eq@firstht=\dimen199
\eq@wdCond=\dimen200
\eq@indentstep=\dimen201
\eq@linewidth=\dimen202
\grp@linewidth=\dimen203
\eq@hshift=\dimen204
\eq@given@sidespace=\dimen205
\eq@final@linecount=\count198
\eq@wdR=\dimen206
\EQ@continue=\toks29
\lr@level=\count199
\GRP@queue=\toks30
\GRP@box=\box47
\GRP@wholebox=\box48
\darraycolsep=\skip75
\cur@row=\count200
\cur@col=\count201
\conditionsep=\skip76
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/algorithms/algorithm.sty
Package: algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating enviro
nment

(/usr/local/texlive/2015/texmf-dist/tex/latex/float/float.sty
Package: float 2001/11/08 v1.3d Float enhancements (AL)
\c@float@type=\count202
\float@exts=\toks31
\float@box=\box49
\@float@everytoks=\toks32
\@floatcapt=\box50
)
\@float@every@algorithm=\toks33
\c@algorithm=\count203
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
Package: algpseudocode 

(/usr/local/texlive/2015/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Package: algorithmicx 2005/04/27 v1.2 Algorithmicx

Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
\c@ALG@line=\count204
\c@ALG@rem=\count205
\c@ALG@nested=\count206
\ALG@tlm=\skip77
\ALG@thistlm=\skip78
\c@ALG@Lnr=\count207
\c@ALG@blocknr=\count208
\c@ALG@storecount=\count209
\c@ALG@tmpcounter=\count210
\ALG@tmplength=\skip79
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/local/texlive/2015/texmf-dist/tex/latex/wrapfig/wrapfig.sty
\wrapoverhang=\dimen207
\WF@size=\dimen208
\c@WF@wrappedlines=\count211
\WF@box=\box51
\WF@everypar=\toks34
Package: wrapfig 2003/01/31  v 3.6
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/rotating/rotating.sty
Package: rotating 2009/03/28 v2.16a rotated objects in LaTeX
\c@r@tfl@t=\count212
\rotFPtop=\skip80
\rotFPbot=\skip81
\rot@float@box=\box52
\rot@mess@toks=\toks35
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/tools/verbatim.sty
Package: verbatim 2014/10/28 v1.5q LaTeX2e package for verbatim enhancements
\every@verbatim=\toks36
\verbatim@line=\toks37
\verbatim@in@stream=\read1
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/l3packages/xparse/xparse.sty
Package: xparse 2014/11/25 v5471 L3 Experimental document command parser
\l__xparse_current_arg_int=\count213
\l__xparse_m_args_int=\count214
\l__xparse_mandatory_args_int=\count215
\l__xparse_processor_int=\count216
\l__xparse_v_nesting_int=\count217
)
Package: siunitx 2015/01/21 v2.6e A comprehensive (SI) units package

(/usr/local/texlive/2015/texmf-dist/tex/latex/tools/array.sty
Package: array 2014/10/28 v2.4c Tabular extension package (FMi)
\col@sep=\dimen209
\extrarowheight=\dimen210
\NC@list=\toks38
\extratabsurround=\skip82
\backup@length=\skip83
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.sty
Package: l3keys2e 2014/11/25 v5471 LaTeX2e option processing using LaTeX3 keys
)
Variant \tl_if_blank:VTF already defined; not changing it on line 50
\l__siunitx_tmp_box=\box53
\l__siunitx_tmp_dim=\dimen211
\l__siunitx_tmp_int=\count218
Variant \prop_get:NVNT already defined; not changing it on line 380
Variant \prop_get:NVNF already defined; not changing it on line 381
Variant \prop_get:NVNTF already defined; not changing it on line 382
\l__siunitx_number_mantissa_length_int=\count219
\l__siunitx_number_uncert_length_int=\count220
\l__siunitx_round_int=\count221
\l__siunitx_process_decimal_int=\count222
\l__siunitx_process_uncertainty_int=\count223
\l__siunitx_process_fixed_int=\count224
\l__siunitx_process_integer_min_int=\count225
\l__siunitx_process_precision_int=\count226
\l__siunitx_group_min_int=\count227
\l__siunitx_angle_marker_box=\box54
\l__siunitx_angle_unit_box=\box55
\l__siunitx_angle_marker_dim=\dimen212
\l__siunitx_angle_unit_dim=\dimen213
\l__siunitx_unit_int=\count228
\l__siunitx_unit_denominator_int=\count229
\l__siunitx_unit_numerator_int=\count230
\l__siunitx_unit_prefix_int=\count231
\l__siunitx_unit_prefix_base_int=\count232
\l__siunitx_unit_prefix_gram_int=\count233
\l__siunitx_number_product_int=\count266
\c__siunitx_one_fill_skip=\skip84
\l__siunitx_table_unit_align_skip=\skip85
\l__siunitx_table_exponent_dim=\dimen214
\l__siunitx_table_integer_dim=\dimen215
\l__siunitx_table_mantissa_dim=\dimen216
\l__siunitx_table_marker_dim=\dimen217
\l__siunitx_table_result_dim=\dimen218
\l__siunitx_table_uncert_dim=\dimen219
\l__siunitx_table_fill_pre_dim=\dimen220
\l__siunitx_table_fill_post_dim=\dimen221
\l__siunitx_table_fill_mid_dim=\dimen222
\l__siunitx_table_pre_box=\box56
\l__siunitx_table_post_box=\box57
\l__siunitx_table_mantissa_box=\box58
\l__siunitx_table_result_box=\box59
\l__siunitx_table_number_align_skip=\skip86
\l__siunitx_table_text_align_skip=\skip87
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \DeclareBinaryPrefix with sig. 'mmm' on line 7176.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \DeclareSIPostPower with sig. 'mm' on line 7179.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \DeclareSIPrefix with sig. 'mmm' on line 7182.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \DeclareSIPrePower with sig. 'mm' on line 7185.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \DeclareSIQualifier with sig. 'mm' on line 7188.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \DeclareSIUnit with sig. 'O{}mm' on line 7191.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \DeclareSIUnitWithOptions with sig. 'mmm' on line 7194.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \ang with sig. 'o>{\SplitArgument {2}{;}}m' on line 7209.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \num with sig. 'om' on line 7217.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \numlist with sig. 'o>{\SplitList {;}}m' on line 7225.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \numrange with sig. 'omm' on line 7233.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \SIlist with sig. 'o>{\SplitList {;}}mm' on line 7244.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \SIrange with sig. 'ommm' on line 7255.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \SI with sig. 'omom' on line 7266.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \sisetup with sig. 'm' on line 7269.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \tablenum with sig. 'om' on line 7281.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \si with sig. 'om' on line 7292.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \__siunitx_bookmark_num:w with sig. 'om' on line 7339.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \__siunitx_bookmark_numrange:w with sig. 'omm' on line
. 7341.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \__siunitx_bookmark_SI:w with sig. 'omom' on line 7343.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \__siunitx_bookmark_SIlist:w with sig. 'omm' on line 7345.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \__siunitx_bookmark_SIrange:w with sig. 'ommm' on line
. 7347.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining command \__siunitx_bookmark_si:w with sig. 'om' on line 7348.
.................................................
\g__file_internal_ior=\read2
(/usr/local/texlive/2015/texmf-dist/tex/latex/beamer/translator/translator.sty
Package: translator 2010/06/12 ver 1.10

(/usr/local/texlive/2015/texmf-dist/tex/latex/beamer/translator/translator-lang
uage-mappings.tex)))) (./thesis-info.tex) (./thesis.aux
(./Dedication/dedication.aux) (./Declaration/declaration.aux)
(./Acknowledgement/acknowledgement.aux) (./Abstract/abstract.aux)
(./Chapter1/chapter1.aux) (./Chapter2/chapter2.aux) (./Chapter3/chapter3.aux)
(./Chapter4/chapter4.aux) (./Chapter5/chapter5.aux

LaTeX Warning: Label `sez:5.2' multiply defined.

) (./Publication/publication.aux) (./Appendix1/appendix1.aux)
(./Appendix2/appendix2.aux) (./Appendix3/appendix3.aux)
(./Appendix4/appendix4.aux) (./Appendix5/appendix5.aux)
(./Appendix6/appendix6.aux))
\openout1 = `thesis.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 109.
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 109.
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 109.
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 109.
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 109.
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 109.
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Checking defaults for TS1/cmr/m/n on input line 109.
LaTeX Font Info:    Try loading font information for TS1+cmr on input line 109.


(/usr/local/texlive/2015/texmf-dist/tex/latex/base/ts1cmr.fd
File: ts1cmr.fd 2014/09/29 v2.5h Standard LaTeX font definitions
)
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 109.
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Checking defaults for PU/pdf/m/n on input line 109.
LaTeX Font Info:    ... okay on input line 109.
LaTeX Font Info:    Try loading font information for T1+ptm on input line 109.

(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/t1ptm.fd
File: t1ptm.fd 2001/06/04 font definitions for T1/ptm.
)
(/usr/local/texlive/2015/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count267
\scratchdimen=\dimen223
\scratchbox=\box60
\nofMPsegments=\count268
\nofMParguments=\count269
\everyMPshowfont=\toks39
\MPscratchCnt=\count270
\MPscratchDim=\dimen224
\MPnumerator=\count271
\makeMPintoPDFobject=\count272
\everyMPtoPDFconversion=\toks40
)
LaTeX Info: Redefining \microtypecontext on input line 109.
Package microtype Info: Generating PDF output.
Package microtype Info: Character protrusion enabled (level 2).
Package microtype Info: Using default protrusion set `alltext'.
Package microtype Info: Automatic font expansion enabled (level 2),
(microtype)             stretch: 20, shrink: 20, step: 1, non-selected.
Package microtype Info: Using default expansion set `basictext'.
Package microtype Info: No adjustment of tracking.
Package microtype Info: No adjustment of interword spacing.
Package microtype Info: No adjustment of character kerning.
 (/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/mt-ptm.cfg
File: mt-ptm.cfg 2006/04/20 v1.7 microtype config. file: Times (RS)
)
\AtBeginShipoutBox=\box61
Package hyperref Info: Link coloring ON on input line 109.

(/usr/local/texlive/2015/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count273
)
LaTeX Info: Redefining \ref on input line 109.
LaTeX Info: Redefining \pageref on input line 109.
LaTeX Info: Redefining \nameref on input line 109.

(./thesis.out) (./thesis.out)
\@outlinefile=\write5
\openout5 = `thesis.out'.


*geometry* detected driver: pdftex
*geometry* verbose mode - [ preamble ] result:
* driver: pdftex
* paper: a4paper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* hratio: 1:1
* vratio: 1:1
* bindingoffset: 14.22636pt
* modes: twoside 
* h-part:(L,W,R)=(72.91019pt, 437.46112pt, 72.9102pt)
* v-part:(T,H,B)=(105.63086pt, 633.78513pt, 105.63086pt)
* \paperwidth=597.50787pt
* \paperheight=845.04684pt
* \textwidth=437.46112pt
* \textheight=633.78513pt
* \oddsidemargin=14.86656pt
* \evensidemargin=0.64021pt
* \topmargin=1.48708pt
* \headheight=14.5pt
* \headsep=19.8738pt
* \topskip=12.0pt
* \footskip=30.0pt
* \marginparwidth=88.0pt
* \marginparsep=7.0pt
* \columnsep=10.0pt
* \skip\footins=10.8pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidetrue
* \@mparswitchtrue
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

Package caption Info: Begin \AtBeginDocument code.
Package caption Info: float package is loaded.
Package caption Info: rotating package is loaded.
Package caption Info: wrapfig package is loaded.
Package caption Info: End \AtBeginDocument code.

(/usr/local/texlive/2015/texmf-dist/tex/latex/beamer/translator/dicts/translato
r-basic-dictionary/translator-basic-dictionary-English.dict
Dictionary: translator-basic-dictionary, Language: English 
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/siunitx/siunitx-abbreviations.cfg
File: siunitx-abbreviations.cfg 2015/01/21 v2.6e siunitx: Abbreviated units
)
\c__siunitx_mathsf_int=\count274
LaTeX Font Info:    Try loading font information for OT1+ztmcm on input line 10
9.
 (/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/ot1ztmcm.fd
File: ot1ztmcm.fd 2000/01/03 Fontinst v1.801 font definitions for OT1/ztmcm.
)
Package microtype Info: Loading generic settings for font family
(microtype)             `ztmcm' (encoding: OT1).
(microtype)             For optimal results, create family-specific settings.
(microtype)             See the microtype manual for details.
LaTeX Font Info:    Try loading font information for OML+ztmcm on input line 10
9.

(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/omlztmcm.fd
File: omlztmcm.fd 2000/01/03 Fontinst v1.801 font definitions for OML/ztmcm.
)
LaTeX Font Info:    Try loading font information for OMS+ztmcm on input line 10
9.

(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/omsztmcm.fd
File: omsztmcm.fd 2000/01/03 Fontinst v1.801 font definitions for OMS/ztmcm.
)
LaTeX Font Info:    Try loading font information for OMX+ztmcm on input line 10
9.

(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/omxztmcm.fd
File: omxztmcm.fd 2000/01/03 Fontinst v1.801 font definitions for OMX/ztmcm.
)
LaTeX Font Info:    Try loading font information for OT1+ptm on input line 109.


(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/ot1ptm.fd
File: ot1ptm.fd 2001/06/04 font definitions for OT1/ptm.
)
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <12> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 109.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <9> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 109.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <7> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 109.

(/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/mt-msa.cfg
File: mt-msa.cfg 2006/02/04 v1.1 microtype config. file: AMS symbols (a) (RS)
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/mt-msb.cfg
File: mt-msb.cfg 2005/06/01 v1.0 microtype config. file: AMS symbols (b) (RS)
)
Package microtype Info: Loading generic settings for font family
(microtype)             `cmss' (encoding: OT1).
(microtype)             For optimal results, create family-specific settings.
(microtype)             See the microtype manual for details.
\c__siunitx_mathtt_int=\count275
Package microtype Info: Loading generic settings for font family
(microtype)             `cmtt' (encoding: OT1).
(microtype)             For optimal results, create family-specific settings.
(microtype)             See the microtype manual for details.
\PHD@Title=\box62
LaTeX Font Info:    Font shape `T1/ptm/bx/n' in size <24.88> not available
(Font)              Font shape `T1/ptm/b/n' tried instead on input line 114.
LaTeX Font Info:    Font shape `T1/ptm/bx/n' in size <17.28> not available
(Font)              Font shape `T1/ptm/b/n' tried instead on input line 114.
\PHD@crest=\box63

<Figs/SigilloSapienza.jpg, id=357, 960.58875pt x 1127.21124pt>
File: Figs/SigilloSapienza.jpg Graphic file (type jpg)

<use Figs/SigilloSapienza.jpg>
Package pdftex.def Info: Figs/SigilloSapienza.jpg used on input line 114.
(pdftex.def)             Requested size: 87.49088pt x 102.66582pt.
\PHD@collegecrest=\box64
\PHD@author=\box65
\PHD@dept=\box66
\PHD@submission=\box67
\PHD@collegedate=\box68
\PHD@titlepagespacing=\skip88
 [1



{/usr/local/texlive/2015/texmf-var/fonts/map/pdftex/updmap/pdftex.map} <./Figs/
SigilloSapienza.jpg>]
\openout2 = `Dedication/dedication.aux'.


(./Dedication/dedication.tex [2


]) [3]
\openout2 = `Declaration/declaration.aux'.

 (./Declaration/declaration.tex [4



])
[5

]
\openout2 = `Acknowledgement/acknowledgement.aux'.

 (./Acknowledgement/acknowledgement.tex [6



]) [7

]
\openout2 = `Abstract/abstract.aux'.

 (./Abstract/abstract.tex
[8



] [9

])
LaTeX Font Info:    Font shape `T1/ptm/bx/n' in size <12> not available
(Font)              Font shape `T1/ptm/b/n' tried instead on input line 121.
 [10] (./thesis.toc [11



] [12]
LaTeX Font Info:    Font shape `T1/ptm/bx/it' in size <12> not available
(Font)              Font shape `T1/ptm/b/it' tried instead on input line 89.
 [13])
\tf@toc=\write6
\openout6 = `thesis.toc'.

 [14] (./thesis.lof [15

]
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <10.95> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 18.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <8> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 18.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <6> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 18.

Overfull \hbox (13.51726pt too wide) in paragraph at lines 24--24
 [][] []$[][]$ $\OT1/ztmcm/m/n/12 (\OML/ztmcm/m/it/12 Joule\OT1/ztmcm/m/n/12 )$
 \T1/ptm/m/n/12 (-20) for \T1/ptm/m/it/12 (-20) Green-NetDC\T1/ptm/m/n/12 (-20)
 , \T1/ptm/m/it/12 (-20) NetDC\T1/ptm/m/n/12 (-20) [[]], \T1/ptm/m/it/12 (-20) 
Lya-punov\T1/ptm/m/n/12 (-20) [[]] and \T1/ptm/m/it/12 (-20) Hy-brid-NetDC\T1/p
tm/m/n/12 (-20) [[]] 
 []


Underfull \vbox (badness 10000) has occurred while \output is active []

 [16]
Overfull \hbox (0.40073pt too wide) in paragraph at lines 29--29
 [][] []\T1/ptm/m/n/12 (-20) The con-sid-ered TCP/IP con-nec-tion ve-hic-u-lar 
Cloud ar-chi-tec-ture. RSU:=Road 
 []

)
\tf@lof=\write7
\openout7 = `thesis.lof'.

 [17] [18

] (./thesis.lot
Overfull \hbox (25.50092pt too wide) in paragraph at lines 10--10
 [][] []\T1/ptm/m/n/12 (-20) Average en-ergy re-duc-tions at-tained by $\OML/zt
mcm/m/it/12 GreenNetDC$\T1/ptm/m/n/12 (-20) , \T1/ptm/m/it/12 (-20) Lya-punov \
T1/ptm/m/n/12 (-20) and $\OML/ztmcm/m/it/12 HybridNetDC$ 
 []

)
\tf@lot=\write8
\openout8 = `thesis.lot'.

 [19] [20

]
\openout2 = `Chapter1/chapter1.aux'.

 (./Chapter1/chapter1.tex
Chapter 1.

Underfull \vbox (badness 10000) has occurred while \output is active []

 [1


]
Package epstopdf Info: Source file: <Chapter1/Figs/Vector/Fig1-1.eps>
(epstopdf)                    date: 2015-11-19 09:39:48
(epstopdf)                    size: 4771349 bytes
(epstopdf)             Output file: <Chapter1/Figs/Vector/Fig1-1-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:39:46
(epstopdf)                    size: 1238243 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter1/Figs/Vector/Fig1-1
-eps-converted-to.pdf Chapter1/Figs/Vector/Fig1-1.eps>
(epstopdf)             \includegraphics on input line 46.
runsystem(epstopdf --outfile=Chapter1/Figs/Vector/Fig1-1-eps-converted-to.pdf C
hapter1/Figs/Vector/Fig1-1.eps)...executed.

Package epstopdf Info: Result file: <Chapter1/Figs/Vector/Fig1-1-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:39:46
(epstopdf)                    size: 1238243 bytes.

<Chapter1/Figs/Vector/Fig1-1-eps-converted-to.pdf, id=736, 1192.455pt x 937.502
5pt>
File: Chapter1/Figs/Vector/Fig1-1-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter1/Figs/Vector/Fig1-1-eps-converted-to.pdf>
Package pdftex.def Info: Chapter1/Figs/Vector/Fig1-1-eps-converted-to.pdf used 
on input line 46.
(pdftex.def)             Requested size: 393.71233pt x 309.53413pt.

Underfull \vbox (badness 5622) has occurred while \output is active []

 [2]
Underfull \vbox (badness 1454) has occurred while \output is active []

 [3 <./Chapter1/Figs/Vector/Fig1-1-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [4]
[5] [6]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [7]
[8] [9] [10] [11]) [12]
\openout2 = `Chapter2/chapter2.aux'.

 (./Chapter2/chapter2.tex
Chapter 2.
Package epstopdf Info: Source file: <Chapter2/Figs/Vector/Fig2-1.eps>
(epstopdf)                    date: 2015-11-19 09:39:34
(epstopdf)                    size: 5585806 bytes
(epstopdf)             Output file: <Chapter2/Figs/Vector/Fig2-1-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:39:32
(epstopdf)                    size: 146482 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter2/Figs/Vector/Fig2-1
-eps-converted-to.pdf Chapter2/Figs/Vector/Fig2-1.eps>
(epstopdf)             \includegraphics on input line 26.
runsystem(epstopdf --outfile=Chapter2/Figs/Vector/Fig2-1-eps-converted-to.pdf C
hapter2/Figs/Vector/Fig2-1.eps)...executed.

Package epstopdf Info: Result file: <Chapter2/Figs/Vector/Fig2-1-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:39:32
(epstopdf)                    size: 146482 bytes.

<Chapter2/Figs/Vector/Fig2-1-eps-converted-to.pdf, id=864, 787.94376pt x 660.46
75pt>
File: Chapter2/Figs/Vector/Fig2-1-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter2/Figs/Vector/Fig2-1-eps-converted-to.pdf>
Package pdftex.def Info: Chapter2/Figs/Vector/Fig2-1-eps-converted-to.pdf used 
on input line 26.
(pdftex.def)             Requested size: 437.46112pt x 366.68474pt.
 [13



]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [14 <./Chapter2/Figs/Vector/Fig2-1-eps-converted-to.pdf>]
Underfull \vbox (badness 2088) has occurred while \output is active []

 [15]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [16]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [17]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [18]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [19]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [20]
[21]) [22

]
\openout2 = `Chapter3/chapter3.aux'.

 (./Chapter3/chapter3.tex
Chapter 3.
LaTeX Font Info:    Font shape `T1/ptm/bx/n' in size <14.4> not available
(Font)              Font shape `T1/ptm/b/n' tried instead on input line 15.
[23



]
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <10> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 43.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <7.4> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 43.

Underfull \vbox (badness 2393) has occurred while \output is active []

 [24]
[25] [26]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-1.eps>
(epstopdf)                    date: 2015-11-19 09:36:26
(epstopdf)                    size: 339715 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-1-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:24
(epstopdf)                    size: 196528 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-1.eps>
(epstopdf)             \includegraphics on input line 76.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1-eps-converted-to.pdf C
hapter3/Figs/Vector/Fig3-1.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-1-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:24
(epstopdf)                    size: 196528 bytes.

<Chapter3/Figs/Vector/Fig3-1-eps-converted-to.pdf, id=1036, 430.60875pt x 341.2
75pt>
File: Chapter3/Figs/Vector/Fig3-1-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter3/Figs/Vector/Fig3-1-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-1-eps-converted-to.pdf used 
on input line 76.
(pdftex.def)             Requested size: 437.46112pt x 346.71591pt.

Underfull \vbox (badness 1087) has occurred while \output is active []

 [27]
Underfull \vbox (badness 1067) has occurred while \output is active []

 [28 <./Chapter3/Figs/Vector/Fig3-1-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [29]
Underfull \vbox (badness 3375) has occurred while \output is active []

 [30]
Underfull \vbox (badness 5787) has occurred while \output is active []

 [31]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [32]
[33]
Underfull \vbox (badness 1152) has occurred while \output is active []

 [34]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [35]
[36] [37]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [38]
[39] [40]

Package amsfonts Warning: Obsolete command \bold; \mathbf should be used instea
d on input line 438.

[41] [42]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [43]
[44] [45]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-2.eps>
(epstopdf)                    date: 2015-11-19 09:37:42
(epstopdf)                    size: 138051 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-2-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:42
(epstopdf)                    size: 10712 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-2
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-2.eps>
(epstopdf)             \includegraphics on input line 560.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-2-eps-converted-to.pdf, id=1462, 963.6pt x 490.83376
pt>
File: Chapter3/Figs/Vector/Fig3-2-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter3/Figs/Vector/Fig3-2-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-2-eps-converted-to.pdf used 
on input line 560.
(pdftex.def)             Requested size: 437.46112pt x 222.82791pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-3.eps>
(epstopdf)                    date: 2015-11-19 09:38:42
(epstopdf)                    size: 173215 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-3-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:40
(epstopdf)                    size: 11861 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-3
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-3.eps>
(epstopdf)             \includegraphics on input line 568.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-3-eps-converted-to.pdf C
hapter3/Figs/Vector/Fig3-3.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-3-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:40
(epstopdf)                    size: 11861 bytes.

<Chapter3/Figs/Vector/Fig3-3-eps-converted-to.pdf, id=1466, 963.6pt x 473.77pt>
File: Chapter3/Figs/Vector/Fig3-3-eps-converted-to.pdf Graphic file (type pdf)
<use Chapter3/Figs/Vector/Fig3-3-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-3-eps-converted-to.pdf used 
on input line 568.
(pdftex.def)             Requested size: 437.46112pt x 215.08133pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-4.eps>
(epstopdf)                    date: 2015-11-19 09:38:46
(epstopdf)                    size: 17573 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-4-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:46
(epstopdf)                    size: 11662 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-4
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-4.eps>
(epstopdf)             \includegraphics on input line 592.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-4-eps-converted-to.pdf, id=1473, 963.6pt x 467.7475p
t>
File: Chapter3/Figs/Vector/Fig3-4-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter3/Figs/Vector/Fig3-4-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-4-eps-converted-to.pdf used 
on input line 592.
(pdftex.def)             Requested size: 437.46112pt x 212.34724pt.
 [46]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [47 <./Chapter3/Figs/Vector/Fig3-2-eps-converted-to.pdf> <./Chapter3/Figs/Vect
or/Fig3-3-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [48 <./Chapter3/Figs/Vector/Fig3-4-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-5.eps>
(epstopdf)                    date: 2015-11-19 09:38:50
(epstopdf)                    size: 31141 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-5-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:50
(epstopdf)                    size: 15857 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-5
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-5.eps>
(epstopdf)             \includegraphics on input line 611.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-5-eps-converted-to.pdf, id=1551, 963.6pt x 467.7475p
t>
File: Chapter3/Figs/Vector/Fig3-5-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter3/Figs/Vector/Fig3-5-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-5-eps-converted-to.pdf used 
on input line 611.
(pdftex.def)             Requested size: 437.46112pt x 212.34724pt.

Underfull \vbox (badness 10000) has occurred while \output is active []

 [49]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-6.eps>
(epstopdf)                    date: 2015-11-19 09:38:54
(epstopdf)                    size: 15622 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-6-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:54
(epstopdf)                    size: 10290 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-6
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-6.eps>
(epstopdf)             \includegraphics on input line 642.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-6-eps-converted-to.pdf, id=1572, 963.6pt x 467.7475p
t>
File: Chapter3/Figs/Vector/Fig3-6-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter3/Figs/Vector/Fig3-6-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-6-eps-converted-to.pdf used 
on input line 642.
(pdftex.def)             Requested size: 437.46112pt x 212.34724pt.
 [50 <./Chapter3/Figs/Vector/Fig3-5-eps-converted-to.pdf>] [51 <./Chapter3/Figs
/Vector/Fig3-6-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-7.eps>
(epstopdf)                    date: 2015-11-19 09:38:58
(epstopdf)                    size: 13877 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-7-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:58
(epstopdf)                    size: 10781 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-7
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-7.eps>
(epstopdf)             \includegraphics on input line 660.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-7-eps-converted-to.pdf, id=1608, 963.6pt x 467.7475p
t>
File: Chapter3/Figs/Vector/Fig3-7-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter3/Figs/Vector/Fig3-7-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-7-eps-converted-to.pdf used 
on input line 660.
(pdftex.def)             Requested size: 437.46112pt x 212.34724pt.
 [52 <./Chapter3/Figs/Vector/Fig3-7-eps-converted-to.pdf>]
Overfull \hbox (8.92978pt too wide) in paragraph at lines 683--683
[] 
 []


Underfull \vbox (badness 10000) has occurred while \output is active []

 [53]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [54]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-8.eps>
(epstopdf)                    date: 2015-11-19 09:39:04
(epstopdf)                    size: 10374 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-8-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:39:02
(epstopdf)                    size: 6914 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-8
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-8.eps>
(epstopdf)             \includegraphics on input line 741.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-8-eps-converted-to.pdf C
hapter3/Figs/Vector/Fig3-8.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-8-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:39:02
(epstopdf)                    size: 6914 bytes.

<Chapter3/Figs/Vector/Fig3-8-eps-converted-to.pdf, id=1668, 963.6pt x 473.77pt>
File: Chapter3/Figs/Vector/Fig3-8-eps-converted-to.pdf Graphic file (type pdf)
<use Chapter3/Figs/Vector/Fig3-8-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-8-eps-converted-to.pdf used 
on input line 741.
(pdftex.def)             Requested size: 437.46112pt x 215.08133pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-9.eps>
(epstopdf)                    date: 2015-11-19 09:39:08
(epstopdf)                    size: 10864 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-9-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:39:06
(epstopdf)                    size: 7017 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-9
-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-9.eps>
(epstopdf)             \includegraphics on input line 751.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-9-eps-converted-to.pdf C
hapter3/Figs/Vector/Fig3-9.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-9-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:39:06
(epstopdf)                    size: 7017 bytes.

<Chapter3/Figs/Vector/Fig3-9-eps-converted-to.pdf, id=1671, 543.02875pt x 314.1
7375pt>
File: Chapter3/Figs/Vector/Fig3-9-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter3/Figs/Vector/Fig3-9-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-9-eps-converted-to.pdf used 
on input line 751.
(pdftex.def)             Requested size: 437.46112pt x 253.10828pt.

Underfull \vbox (badness 3240) has occurred while \output is active []

 [55]
[56 <./Chapter3/Figs/Vector/Fig3-8-eps-converted-to.pdf>]
Underfull \vbox (badness 4156) has occurred while \output is active []

 [57 <./Chapter3/Figs/Vector/Fig3-9-eps-converted-to.pdf>] [58]
<Chapter3/Figs/Raster/Fig3-10.jpg, id=1713, 1315.91624pt x 1110.39844pt>
File: Chapter3/Figs/Raster/Fig3-10.jpg Graphic file (type jpg)

<use Chapter3/Figs/Raster/Fig3-10.jpg>
Package pdftex.def Info: Chapter3/Figs/Raster/Fig3-10.jpg used on input line 77
9.
(pdftex.def)             Requested size: 437.46112pt x 369.1266pt.
 [59] [60 <./Chapter3/Figs/Raster/Fig3-10.jpg>] [61]
Underfull \vbox (badness 1817) has occurred while \output is active []

 [62]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [63]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [64]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [65]
LaTeX Font Info:    Font shape `T1/ptm/bx/it' in size <14.4> not available
(Font)              Font shape `T1/ptm/b/it' tried instead on input line 895.

Underfull \vbox (badness 1365) has occurred while \output is active []

 [66]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [67]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [68]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [69]
[70]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [71]

LaTeX Font Warning: Command \small invalid in math mode on input line 1019.

LaTeX Font Info:    Calculating math sizes for size <> on input line 1021.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1021.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <0.74> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1021.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <0.6> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1021.

LaTeX Font Warning: Font shape `OT1/cmss/m/n' in size <> not available
(Font)              size <5> substituted on input line 1021.


LaTeX Font Warning: Font shape `OT1/cmss/m/n' in size <0.74> not available
(Font)              size <5> substituted on input line 1021.


LaTeX Font Warning: Font shape `OT1/cmss/m/n' in size <0.6> not available
(Font)              size <5> substituted on input line 1021.


LaTeX Font Warning: Font shape `OT1/cmtt/m/n' in size <> not available
(Font)              size <5> substituted on input line 1021.


LaTeX Font Warning: Font shape `OT1/cmtt/m/n' in size <0.74> not available
(Font)              size <5> substituted on input line 1021.


LaTeX Font Warning: Font shape `OT1/cmtt/m/n' in size <0.6> not available
(Font)              size <5> substituted on input line 1021.

[72]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [73]
Package hyperref Info: bookmark level for unknown algorithm defaults to 0 on in
put line 1080.

[74] [75]
Underfull \vbox (badness 3240) has occurred while \output is active []

 [76]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-11-a.eps>
(epstopdf)                    date: 2015-11-19 09:36:30
(epstopdf)                    size: 120352 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-11-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:28
(epstopdf)                    size: 9159 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
1-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-11-a.eps>
(epstopdf)             \includegraphics on input line 1203.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-11-a-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-11-a.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-11-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:28
(epstopdf)                    size: 9159 bytes.

<Chapter3/Figs/Vector/Fig3-11-a-eps-converted-to.pdf, id=1952, 963.6pt x 549.05
125pt>
File: Chapter3/Figs/Vector/Fig3-11-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-11-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-11-a-eps-converted-to.pdf us
ed on input line 1203.
(pdftex.def)             Requested size: 437.46112pt x 249.25739pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-11-b.eps>
(epstopdf)                    date: 2015-11-19 09:36:34
(epstopdf)                    size: 10864 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-11-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:32
(epstopdf)                    size: 7017 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
1-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-11-b.eps>
(epstopdf)             \includegraphics on input line 1208.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-11-b-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-11-b.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-11-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:32
(epstopdf)                    size: 7017 bytes.

<Chapter3/Figs/Vector/Fig3-11-b-eps-converted-to.pdf, id=1953, 543.02875pt x 31
4.17375pt>
File: Chapter3/Figs/Vector/Fig3-11-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-11-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-11-b-eps-converted-to.pdf us
ed on input line 1208.
(pdftex.def)             Requested size: 437.46112pt x 253.10828pt.
 [77]
Underfull \vbox (badness 2582) has occurred while \output is active []

 [78]
Underfull \vbox (badness 3919) has occurred while \output is active []

 [79 <./Chapter3/Figs/Vector/Fig3-11-a-eps-converted-to.pdf> <./Chapter3/Figs/V
ector/Fig3-11-b-eps-converted-to.pdf>] [80]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-12-a.eps>
(epstopdf)                    date: 2015-11-19 09:36:38
(epstopdf)                    size: 173994 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-12-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:38
(epstopdf)                    size: 11783 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
2-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-12-a.eps>
(epstopdf)             \includegraphics on input line 1250.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-12-a-eps-converted-to.pdf, id=2005, 963.6pt x 490.83
376pt>
File: Chapter3/Figs/Vector/Fig3-12-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-12-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-12-a-eps-converted-to.pdf us
ed on input line 1250.
(pdftex.def)             Requested size: 218.73056pt x 111.41396pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-12-b.eps>
(epstopdf)                    date: 2015-11-19 09:36:42
(epstopdf)                    size: 173883 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-12-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:42
(epstopdf)                    size: 11993 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
2-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-12-b.eps>
(epstopdf)             \includegraphics on input line 1255.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-12-b-eps-converted-to.pdf, id=2006, 963.6pt x 490.83
376pt>
File: Chapter3/Figs/Vector/Fig3-12-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-12-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-12-b-eps-converted-to.pdf us
ed on input line 1255.
(pdftex.def)             Requested size: 218.73056pt x 111.41396pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-13-a.eps>
(epstopdf)                    date: 2015-11-19 09:36:46
(epstopdf)                    size: 210971 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-13-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:46
(epstopdf)                    size: 14989 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
3-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-13-a.eps>
(epstopdf)             \includegraphics on input line 1265.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-13-a-eps-converted-to.pdf, id=2017, 963.6pt x 549.05
125pt>
File: Chapter3/Figs/Vector/Fig3-13-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-13-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-13-a-eps-converted-to.pdf us
ed on input line 1265.
(pdftex.def)             Requested size: 218.73056pt x 124.6287pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-13-b.eps>
(epstopdf)                    date: 2015-11-19 09:36:50
(epstopdf)                    size: 225652 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-13-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:50
(epstopdf)                    size: 15533 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
3-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-13-b.eps>
(epstopdf)             \includegraphics on input line 1270.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-13-b-eps-converted-to.pdf, id=2018, 963.6pt x 549.05
125pt>
File: Chapter3/Figs/Vector/Fig3-13-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-13-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-13-b-eps-converted-to.pdf us
ed on input line 1270.
(pdftex.def)             Requested size: 218.73056pt x 124.6287pt.
 [81 <./Chapter3/Figs/Vector/Fig3-12-a-eps-converted-to.pdf> <./Chapter3/Figs/V
ector/Fig3-12-b-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-14-a.eps>
(epstopdf)                    date: 2015-11-19 09:36:56
(epstopdf)                    size: 168079 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-14-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:54
(epstopdf)                    size: 10571 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
4-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-14-a.eps>
(epstopdf)             \includegraphics on input line 1284.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-14-a-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-14-a.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-14-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:54
(epstopdf)                    size: 10571 bytes.

<Chapter3/Figs/Vector/Fig3-14-a-eps-converted-to.pdf, id=2064, 963.6pt x 635.37
375pt>
File: Chapter3/Figs/Vector/Fig3-14-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-14-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-14-a-eps-converted-to.pdf us
ed on input line 1284.
(pdftex.def)             Requested size: 218.73056pt x 144.22296pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-14-b.eps>
(epstopdf)                    date: 2015-11-19 09:37:00
(epstopdf)                    size: 197157 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-14-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:00
(epstopdf)                    size: 10709 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
4-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-14-b.eps>
(epstopdf)             \includegraphics on input line 1289.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-14-b-eps-converted-to.pdf, id=2065, 963.6pt x 490.83
376pt>
File: Chapter3/Figs/Vector/Fig3-14-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-14-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-14-b-eps-converted-to.pdf us
ed on input line 1289.
(pdftex.def)             Requested size: 218.73056pt x 111.41396pt.
 [82 <./Chapter3/Figs/Vector/Fig3-13-a-eps-converted-to.pdf> <./Chapter3/Figs/V
ector/Fig3-13-b-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-15.eps>
(epstopdf)                    date: 2015-11-19 09:37:06
(epstopdf)                    size: 215429 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-15-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:04
(epstopdf)                    size: 14314 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
5-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-15.eps>
(epstopdf)             \includegraphics on input line 1313.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-15-eps-converted-to.pdf 
Chapter3/Figs/Vector/Fig3-15.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-15-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:04
(epstopdf)                    size: 14314 bytes.

<Chapter3/Figs/Vector/Fig3-15-eps-converted-to.pdf, id=2123, 963.6pt x 635.3737
5pt>
File: Chapter3/Figs/Vector/Fig3-15-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter3/Figs/Vector/Fig3-15-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-15-eps-converted-to.pdf used
 on input line 1313.
(pdftex.def)             Requested size: 437.46112pt x 288.44594pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-16-a.eps>
(epstopdf)                    date: 2015-11-19 09:37:10
(epstopdf)                    size: 121701 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-16-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:08
(epstopdf)                    size: 11352 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
6-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-16-a.eps>
(epstopdf)             \includegraphics on input line 1322.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-16-a-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-16-a.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-16-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:08
(epstopdf)                    size: 11352 bytes.

<Chapter3/Figs/Vector/Fig3-16-a-eps-converted-to.pdf, id=2131, 963.6pt x 549.05
125pt>
File: Chapter3/Figs/Vector/Fig3-16-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-16-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-16-a-eps-converted-to.pdf us
ed on input line 1322.
(pdftex.def)             Requested size: 218.73056pt x 124.6287pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-16-b.eps>
(epstopdf)                    date: 2015-11-19 09:37:14
(epstopdf)                    size: 121512 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-16-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:12
(epstopdf)                    size: 12099 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
6-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-16-b.eps>
(epstopdf)             \includegraphics on input line 1327.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-16-b-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-16-b.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-16-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:12
(epstopdf)                    size: 12099 bytes.

<Chapter3/Figs/Vector/Fig3-16-b-eps-converted-to.pdf, id=2132, 963.6pt x 549.05
125pt>
File: Chapter3/Figs/Vector/Fig3-16-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-16-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-16-b-eps-converted-to.pdf us
ed on input line 1327.
(pdftex.def)             Requested size: 218.73056pt x 124.6287pt.
 [83 <./Chapter3/Figs/Vector/Fig3-14-a-eps-converted-to.pdf> <./Chapter3/Figs/V
ector/Fig3-14-b-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [84 <./Chapter3/Figs/Vector/Fig3-15-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-17-a.eps>
(epstopdf)                    date: 2015-11-19 09:37:18
(epstopdf)                    size: 179767 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-17-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:16
(epstopdf)                    size: 14661 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
7-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-17-a.eps>
(epstopdf)             \includegraphics on input line 1357.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-17-a-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-17-a.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-17-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:16
(epstopdf)                    size: 14661 bytes.

<Chapter3/Figs/Vector/Fig3-17-a-eps-converted-to.pdf, id=2212, 963.6pt x 473.77
pt>
File: Chapter3/Figs/Vector/Fig3-17-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-17-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-17-a-eps-converted-to.pdf us
ed on input line 1357.
(pdftex.def)             Requested size: 218.73056pt x 107.54066pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-17-b.eps>
(epstopdf)                    date: 2015-11-19 09:37:22
(epstopdf)                    size: 187484 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-17-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:20
(epstopdf)                    size: 17921 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
7-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-17-b.eps>
(epstopdf)             \includegraphics on input line 1363.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-17-b-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-17-b.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-17-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:20
(epstopdf)                    size: 17921 bytes.

<Chapter3/Figs/Vector/Fig3-17-b-eps-converted-to.pdf, id=2213, 963.6pt x 473.77
pt>
File: Chapter3/Figs/Vector/Fig3-17-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-17-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-17-b-eps-converted-to.pdf us
ed on input line 1363.
(pdftex.def)             Requested size: 218.73056pt x 107.54066pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-18-a.eps>
(epstopdf)                    date: 2015-11-19 09:37:26
(epstopdf)                    size: 196936 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-18-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:26
(epstopdf)                    size: 11687 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
8-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-18-a.eps>
(epstopdf)             \includegraphics on input line 1375.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-18-a-eps-converted-to.pdf, id=2225, 963.6pt x 651.43
375pt>
File: Chapter3/Figs/Vector/Fig3-18-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-18-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-18-a-eps-converted-to.pdf us
ed on input line 1375.
(pdftex.def)             Requested size: 218.73056pt x 147.86841pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-18-b.eps>
(epstopdf)                    date: 2015-11-19 09:37:30
(epstopdf)                    size: 203482 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-18-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:30
(epstopdf)                    size: 12480 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
8-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-18-b.eps>
(epstopdf)             \includegraphics on input line 1381.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-18-b-eps-converted-to.pdf, id=2226, 963.6pt x 651.43
375pt>
File: Chapter3/Figs/Vector/Fig3-18-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-18-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-18-b-eps-converted-to.pdf us
ed on input line 1381.
(pdftex.def)             Requested size: 218.73056pt x 147.86841pt.

Overfull \hbox (2.28003pt too wide) in paragraph at lines 1373--1385
[]$[]$ $[]$ 
 []


Underfull \vbox (badness 10000) has occurred while \output is active []

 [85 <./Chapter3/Figs/Vector/Fig3-16-a-eps-converted-to.pdf> <./Chapter3/Figs/V
ector/Fig3-16-b-eps-converted-to.pdf>] [86 <./Chapter3/Figs/Vector/Fig3-17-a-ep
s-converted-to.pdf> <./Chapter3/Figs/Vector/Fig3-17-b-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-19-a.eps>
(epstopdf)                    date: 2015-11-19 09:37:34
(epstopdf)                    size: 176310 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-19-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:34
(epstopdf)                    size: 14313 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
9-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-19-a.eps>
(epstopdf)             \includegraphics on input line 1397.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-19-a-eps-converted-to.pdf, id=2313, 963.6pt x 549.05
125pt>
File: Chapter3/Figs/Vector/Fig3-19-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-19-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-19-a-eps-converted-to.pdf us
ed on input line 1397.
(pdftex.def)             Requested size: 218.73056pt x 124.6287pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-19-b.eps>
(epstopdf)                    date: 2015-11-19 09:37:38
(epstopdf)                    size: 175048 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-19-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:38
(epstopdf)                    size: 14137 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-1
9-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-19-b.eps>
(epstopdf)             \includegraphics on input line 1403.
Package epstopdf Info: Output file is already uptodate.

<Chapter3/Figs/Vector/Fig3-19-b-eps-converted-to.pdf, id=2314, 963.6pt x 549.05
125pt>
File: Chapter3/Figs/Vector/Fig3-19-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-19-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-19-b-eps-converted-to.pdf us
ed on input line 1403.
(pdftex.def)             Requested size: 218.73056pt x 124.6287pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-20-a.eps>
(epstopdf)                    date: 2015-11-19 09:37:48
(epstopdf)                    size: 169826 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-20-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:46
(epstopdf)                    size: 12727 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-2
0-a-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-20-a.eps>
(epstopdf)             \includegraphics on input line 1414.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-20-a-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-20-a.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-20-a-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:37:46
(epstopdf)                    size: 12727 bytes.

<Chapter3/Figs/Vector/Fig3-20-a-eps-converted-to.pdf, id=2336, 963.6pt x 651.43
375pt>
File: Chapter3/Figs/Vector/Fig3-20-a-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-20-a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-20-a-eps-converted-to.pdf us
ed on input line 1414.
(pdftex.def)             Requested size: 218.73056pt x 147.86841pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-20-b.eps>
(epstopdf)                    date: 2015-11-19 09:38:20
(epstopdf)                    size: 169720 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-20-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:18
(epstopdf)                    size: 12937 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-2
0-b-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-20-b.eps>
(epstopdf)             \includegraphics on input line 1420.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-20-b-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-20-b.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-20-b-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:18
(epstopdf)                    size: 12937 bytes.

<Chapter3/Figs/Vector/Fig3-20-b-eps-converted-to.pdf, id=2337, 963.6pt x 651.43
375pt>
File: Chapter3/Figs/Vector/Fig3-20-b-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-20-b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-20-b-eps-converted-to.pdf us
ed on input line 1420.
(pdftex.def)             Requested size: 218.73056pt x 147.86841pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-20-c.eps>
(epstopdf)                    date: 2015-11-19 09:38:24
(epstopdf)                    size: 177040 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-20-c-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:22
(epstopdf)                    size: 14377 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-2
0-c-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-20-c.eps>
(epstopdf)             \includegraphics on input line 1426.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-20-c-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-20-c.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-20-c-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:22
(epstopdf)                    size: 14377 bytes.

<Chapter3/Figs/Vector/Fig3-20-c-eps-converted-to.pdf, id=2338, 963.6pt x 651.43
375pt>
File: Chapter3/Figs/Vector/Fig3-20-c-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-20-c-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-20-c-eps-converted-to.pdf us
ed on input line 1426.
(pdftex.def)             Requested size: 218.73056pt x 147.86841pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-20-d.eps>
(epstopdf)                    date: 2015-11-19 09:38:30
(epstopdf)                    size: 169622 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-20-d-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:28
(epstopdf)                    size: 12799 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-2
0-d-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-20-d.eps>
(epstopdf)             \includegraphics on input line 1432.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-20-d-eps-converted-to.pd
f Chapter3/Figs/Vector/Fig3-20-d.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-20-d-eps-convert
ed-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:28
(epstopdf)                    size: 12799 bytes.

<Chapter3/Figs/Vector/Fig3-20-d-eps-converted-to.pdf, id=2339, 963.6pt x 651.43
375pt>
File: Chapter3/Figs/Vector/Fig3-20-d-eps-converted-to.pdf Graphic file (type pd
f)
 <use Chapter3/Figs/Vector/Fig3-20-d-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-20-d-eps-converted-to.pdf us
ed on input line 1432.
(pdftex.def)             Requested size: 218.73056pt x 147.86841pt.

Overfull \hbox (2.28003pt too wide) in paragraph at lines 1412--1436
[]$[]$ $[]$
 []


Overfull \hbox (2.28003pt too wide) in paragraph at lines 1412--1436
[]$ $[]$ 
 []

Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-21.eps>
(epstopdf)                    date: 2015-11-19 09:38:34
(epstopdf)                    size: 40238 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-21-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:32
(epstopdf)                    size: 69759 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-2
1-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-21.eps>
(epstopdf)             \includegraphics on input line 1442.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-21-eps-converted-to.pdf 
Chapter3/Figs/Vector/Fig3-21.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-21-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:32
(epstopdf)                    size: 69759 bytes.

<Chapter3/Figs/Vector/Fig3-21-eps-converted-to.pdf, id=2356, 963.6pt x 651.4337
5pt>
File: Chapter3/Figs/Vector/Fig3-21-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter3/Figs/Vector/Fig3-21-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-21-eps-converted-to.pdf used
 on input line 1442.
(pdftex.def)             Requested size: 437.46112pt x 295.73683pt.
Package epstopdf Info: Source file: <Chapter3/Figs/Vector/Fig3-22.eps>
(epstopdf)                    date: 2015-11-19 09:38:38
(epstopdf)                    size: 167394 bytes
(epstopdf)             Output file: <Chapter3/Figs/Vector/Fig3-22-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:36
(epstopdf)                    size: 10859 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter3/Figs/Vector/Fig3-2
2-eps-converted-to.pdf Chapter3/Figs/Vector/Fig3-22.eps>
(epstopdf)             \includegraphics on input line 1449.
runsystem(epstopdf --outfile=Chapter3/Figs/Vector/Fig3-22-eps-converted-to.pdf 
Chapter3/Figs/Vector/Fig3-22.eps)...executed.

Package epstopdf Info: Result file: <Chapter3/Figs/Vector/Fig3-22-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:38:36
(epstopdf)                    size: 10859 bytes.

<Chapter3/Figs/Vector/Fig3-22-eps-converted-to.pdf, id=2358, 963.6pt x 490.8337
6pt>
File: Chapter3/Figs/Vector/Fig3-22-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter3/Figs/Vector/Fig3-22-eps-converted-to.pdf>
Package pdftex.def Info: Chapter3/Figs/Vector/Fig3-22-eps-converted-to.pdf used
 on input line 1449.
(pdftex.def)             Requested size: 437.46112pt x 222.82791pt.
 [87 <./Chapter3/Figs/Vector/Fig3-18-a-eps-converted-to.pdf> <./Chapter3/Figs/V
ector/Fig3-18-b-eps-converted-to.pdf>] [88 <./Chapter3/Figs/Vector/Fig3-19-a-ep
s-converted-to.pdf> <./Chapter3/Figs/Vector/Fig3-19-b-eps-converted-to.pdf>]
Underfull \vbox (badness 1783) has occurred while \output is active []

 [89 <./Chapter3/Figs/Vector/Fig3-20-a-eps-converted-to.pdf> <./Chapter3/Figs/V
ector/Fig3-20-b-eps-converted-to.pdf> <./Chapter3/Figs/Vector/Fig3-20-c-eps-con
verted-to.pdf> <./Chapter3/Figs/Vector/Fig3-20-d-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [90 <./Chapter3/Figs/Vector/Fig3-21-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [91 <./Chapter3/Figs/Vector/Fig3-22-eps-converted-to.pdf>] [92] [93]) [94

]
\openout2 = `Chapter4/chapter4.aux'.


(./Chapter4/chapter4.tex
Chapter 4.

Underfull \vbox (badness 1769) has occurred while \output is active []

 [95



]
[96]
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-1.eps>
(epstopdf)                    date: 2015-11-19 09:35:26
(epstopdf)                    size: 4291410 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-1-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:26
(epstopdf)                    size: 1841405 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-1
-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-1.eps>
(epstopdf)             \includegraphics on input line 20.
Package epstopdf Info: Output file is already uptodate.

<Chapter4/Figs/Vector/Fig4-1-eps-converted-to.pdf, id=2587, 2176.13pt x 913.412
5pt>
File: Chapter4/Figs/Vector/Fig4-1-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter4/Figs/Vector/Fig4-1-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-1-eps-converted-to.pdf used 
on input line 20.
(pdftex.def)             Requested size: 633.78513pt x 266.02571pt.
 [97

 <./Chapter4/Figs/Vector/Fig4-1-eps-converted-to.pdf>]
Underfull \vbox (badness 1231) has occurred while \output is active []

 [98

]
[99] [100]
Underfull \vbox (badness 5908) has occurred while \output is active []

 [101]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [102]
[103] [104]
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-2.eps>
(epstopdf)                    date: 2015-11-19 09:35:46
(epstopdf)                    size: 898878 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-2-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:44
(epstopdf)                    size: 17932 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-2
-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-2.eps>
(epstopdf)             \includegraphics on input line 115.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/Fig4-2-eps-converted-to.pdf C
hapter4/Figs/Vector/Fig4-2.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/Fig4-2-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:44
(epstopdf)                    size: 17932 bytes.

<Chapter4/Figs/Vector/Fig4-2-eps-converted-to.pdf, id=2681, 706.64pt x 353.32pt
>
File: Chapter4/Figs/Vector/Fig4-2-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter4/Figs/Vector/Fig4-2-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-2-eps-converted-to.pdf used 
on input line 115.
(pdftex.def)             Requested size: 437.46112pt x 218.73267pt.
 [105 <./Chapter4/Figs/Vector/Fig4-2-eps-converted-to.pdf>] [106]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [107]
Overfull \hbox (15.1329pt too wide) in paragraph at lines 241--241
[]\T1/ptm/b/n/17.28 The Af-forded Re-source Man-age-ment Op-ti-miza-tion Prob-
 []


Underfull \vbox (badness 10000) has occurred while \output is active []

 [108]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [109]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [110]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [111]
[112]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [113]
[114] [115] [116]
Overfull \hbox (2.02844pt too wide) in paragraph at lines 451--451
[] 
 []

[117]
Overfull \hbox (0.55176pt too wide) in paragraph at lines 473--473
[] 
 []


Underfull \vbox (badness 10000) has occurred while \output is active []

 [118]
<Chapter4/Figs/Vector/Fig4-3.jpg, id=2954, 1212.78094pt x 488.57532pt>
File: Chapter4/Figs/Vector/Fig4-3.jpg Graphic file (type jpg)

<use Chapter4/Figs/Vector/Fig4-3.jpg>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-3.jpg used on input line 514
.
(pdftex.def)             Requested size: 437.46112pt x 176.23737pt.


LaTeX Font Warning: Command \small invalid in math mode on input line 522.


LaTeX Font Warning: Command \small invalid in math mode on input line 528.


Underfull \vbox (badness 10000) has occurred while \output is active []

 [119]

LaTeX Font Warning: Command \small invalid in math mode on input line 533.

[120 <./Chapter4/Figs/Vector/Fig4-3.jpg>]
Overfull \hbox (13.3139pt too wide) in paragraph at lines 558--559
[]\T1/ptm/m/it/12 (-20) Furthermore, the cor-re-spond-ing un-con-di-tional \T1/
ptm/m/n/12 (-20) av-er-age \T1/ptm/m/it/12 (-20) jit-ter: $\OML/ztmcm/m/it/12 ^
^[[] \U/msa/m/n/12 , []$ $\OT1/ztmcm/m/n/12 (\OML/ztmcm/m/it/12 IU=slot\OT1/ztm
cm/m/n/12 )$
 []

LaTeX Font Info:    Font shape `T1/ptm/bx/n' in size <10.95> not available
(Font)              Font shape `T1/ptm/b/n' tried instead on input line 570.
[121] [122] [123]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [124]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [125]
Overfull \hbox (24.73337pt too wide) in paragraph at lines 743--759
 [][] 
 []

[126]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [127]
<Chapter4/Figs/Vector/fig4-4.png, id=3075, 632.3625pt x 179.92218pt>
File: Chapter4/Figs/Vector/fig4-4.png Graphic file (type png)

<use Chapter4/Figs/Vector/fig4-4.png>
Package pdftex.def Info: Chapter4/Figs/Vector/fig4-4.png used on input line 776
.
(pdftex.def)             Requested size: 437.46112pt x 124.47038pt.

Underfull \vbox (badness 3343) has occurred while \output is active []

 [128 <./Chapter4/Figs/Vector/fig4-4.png>]
<Chapter4/Figs/Vector/Fig4-5.png, id=3084, 684.66316pt x 395.58316pt>
File: Chapter4/Figs/Vector/Fig4-5.png Graphic file (type png)

<use Chapter4/Figs/Vector/Fig4-5.png>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-5.png used on input line 798
.
(pdftex.def)             Requested size: 218.73056pt x 126.37793pt.

Underfull \vbox (badness 10000) has occurred while \output is active []

 [129 <./Chapter4/Figs/Vector/Fig4-5.png>]
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-6.eps>
(epstopdf)                    date: 2015-11-19 09:35:54
(epstopdf)                    size: 185700 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-6-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:54
(epstopdf)                    size: 15013 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-6
-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-6.eps>
(epstopdf)             \includegraphics on input line 818.
Package epstopdf Info: Output file is already uptodate.

<Chapter4/Figs/Vector/Fig4-6-eps-converted-to.pdf, id=3102, 963.6pt x 635.37375
pt>
File: Chapter4/Figs/Vector/Fig4-6-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter4/Figs/Vector/Fig4-6-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-6-eps-converted-to.pdf used 
on input line 818.
(pdftex.def)             Requested size: 437.46112pt x 288.44594pt.
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-7.eps>
(epstopdf)                    date: 2015-11-19 09:36:00
(epstopdf)                    size: 185625 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-7-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:58
(epstopdf)                    size: 14799 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-7
-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-7.eps>
(epstopdf)             \includegraphics on input line 825.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/Fig4-7-eps-converted-to.pdf C
hapter4/Figs/Vector/Fig4-7.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/Fig4-7-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:58
(epstopdf)                    size: 14799 bytes.

<Chapter4/Figs/Vector/Fig4-7-eps-converted-to.pdf, id=3105, 963.6pt x 635.37375
pt>
File: Chapter4/Figs/Vector/Fig4-7-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter4/Figs/Vector/Fig4-7-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-7-eps-converted-to.pdf used 
on input line 825.
(pdftex.def)             Requested size: 437.46112pt x 288.44594pt.
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-8a.eps>
(epstopdf)                    date: 2015-11-19 09:36:04
(epstopdf)                    size: 121868 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-8a-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:02
(epstopdf)                    size: 10717 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-8
a-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-8a.eps>
(epstopdf)             \includegraphics on input line 836.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/Fig4-8a-eps-converted-to.pdf 
Chapter4/Figs/Vector/Fig4-8a.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/Fig4-8a-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:02
(epstopdf)                    size: 10717 bytes.

<Chapter4/Figs/Vector/Fig4-8a-eps-converted-to.pdf, id=3108, 963.6pt x 652.4375
pt>
File: Chapter4/Figs/Vector/Fig4-8a-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter4/Figs/Vector/Fig4-8a-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-8a-eps-converted-to.pdf used
 on input line 836.
(pdftex.def)             Requested size: 218.73056pt x 148.09625pt.
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-8b.eps>
(epstopdf)                    date: 2015-11-19 09:36:08
(epstopdf)                    size: 122162 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-8b-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:06
(epstopdf)                    size: 11063 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-8
b-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-8b.eps>
(epstopdf)             \includegraphics on input line 841.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/Fig4-8b-eps-converted-to.pdf 
Chapter4/Figs/Vector/Fig4-8b.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/Fig4-8b-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:06
(epstopdf)                    size: 11063 bytes.

<Chapter4/Figs/Vector/Fig4-8b-eps-converted-to.pdf, id=3109, 963.6pt x 652.4375
pt>
File: Chapter4/Figs/Vector/Fig4-8b-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter4/Figs/Vector/Fig4-8b-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-8b-eps-converted-to.pdf used
 on input line 841.
(pdftex.def)             Requested size: 218.73056pt x 148.09625pt.
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-8d.eps>
(epstopdf)                    date: 2015-11-19 09:36:12
(epstopdf)                    size: 121684 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-8d-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:12
(epstopdf)                    size: 10698 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-8
d-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-8d.eps>
(epstopdf)             \includegraphics on input line 846.
Package epstopdf Info: Output file is already uptodate.

<Chapter4/Figs/Vector/Fig4-8d-eps-converted-to.pdf, id=3110, 963.6pt x 652.4375
pt>
File: Chapter4/Figs/Vector/Fig4-8d-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter4/Figs/Vector/Fig4-8d-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-8d-eps-converted-to.pdf used
 on input line 846.
(pdftex.def)             Requested size: 218.73056pt x 148.09625pt.
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-9.eps>
(epstopdf)                    date: 2015-11-19 09:36:18
(epstopdf)                    size: 171345 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-9-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:16
(epstopdf)                    size: 12510 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-9
-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-9.eps>
(epstopdf)             \includegraphics on input line 860.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/Fig4-9-eps-converted-to.pdf C
hapter4/Figs/Vector/Fig4-9.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/Fig4-9-eps-converted-
to.pdf>
(epstopdf)                    date: 2015-11-19 09:36:16
(epstopdf)                    size: 12510 bytes.

<Chapter4/Figs/Vector/Fig4-9-eps-converted-to.pdf, id=3118, 963.6pt x 635.37375
pt>
File: Chapter4/Figs/Vector/Fig4-9-eps-converted-to.pdf Graphic file (type pdf)
 <use Chapter4/Figs/Vector/Fig4-9-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-9-eps-converted-to.pdf used 
on input line 860.
(pdftex.def)             Requested size: 437.46112pt x 288.44594pt.
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-10.eps>
(epstopdf)                    date: 2015-11-19 09:35:30
(epstopdf)                    size: 170456 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-10-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:28
(epstopdf)                    size: 12252 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-1
0-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-10.eps>
(epstopdf)             \includegraphics on input line 868.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/Fig4-10-eps-converted-to.pdf 
Chapter4/Figs/Vector/Fig4-10.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/Fig4-10-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:28
(epstopdf)                    size: 12252 bytes.

<Chapter4/Figs/Vector/Fig4-10-eps-converted-to.pdf, id=3125, 963.6pt x 635.3737
5pt>
File: Chapter4/Figs/Vector/Fig4-10-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter4/Figs/Vector/Fig4-10-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-10-eps-converted-to.pdf used
 on input line 868.
(pdftex.def)             Requested size: 437.46112pt x 288.44594pt.
 [130]
Overfull \hbox (2.37622pt too wide) in paragraph at lines 879--896
 [][] 
 []


Underfull \vbox (badness 10000) has occurred while \output is active []

 [131 <./Chapter4/Figs/Vector/Fig4-6-eps-converted-to.pdf>] [132 <./Chapter4/Fi
gs/Vector/Fig4-7-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [133 <./Chapter4/Figs/Vector/Fig4-8a-eps-converted-to.pdf> <./Chapter4/Figs/Ve
ctor/Fig4-8b-eps-converted-to.pdf> <./Chapter4/Figs/Vector/Fig4-8d-eps-converte
d-to.pdf>]
Overfull \hbox (25.55205pt too wide) in paragraph at lines 902--902
[]\T1/ptm/b/n/14.4 Performance tests and com-par-isons un-der real-world time-c
orrelated
 []

Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-11.eps>
(epstopdf)                    date: 2015-11-19 09:35:34
(epstopdf)                    size: 83597 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-11-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:32
(epstopdf)                    size: 9631 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-1
1-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-11.eps>
(epstopdf)             \includegraphics on input line 907.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/Fig4-11-eps-converted-to.pdf 
Chapter4/Figs/Vector/Fig4-11.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/Fig4-11-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:32
(epstopdf)                    size: 9631 bytes.

<Chapter4/Figs/Vector/Fig4-11-eps-converted-to.pdf, id=3237, 963.6pt x 635.3737
5pt>
File: Chapter4/Figs/Vector/Fig4-11-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter4/Figs/Vector/Fig4-11-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-11-eps-converted-to.pdf used
 on input line 907.
(pdftex.def)             Requested size: 437.46112pt x 288.44594pt.
 [134 <./Chapter4/Figs/Vector/Fig4-9-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [135 <./Chapter4/Figs/Vector/Fig4-10-eps-converted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [136 <./Chapter4/Figs/Vector/Fig4-11-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-12.eps>
(epstopdf)                    date: 2015-11-19 09:35:36
(epstopdf)                    size: 160325 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-12-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:34
(epstopdf)                    size: 12334 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-1
2-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-12.eps>
(epstopdf)             \includegraphics on input line 948.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/Fig4-12-eps-converted-to.pdf 
Chapter4/Figs/Vector/Fig4-12.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/Fig4-12-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:34
(epstopdf)                    size: 12334 bytes.

<Chapter4/Figs/Vector/Fig4-12-eps-converted-to.pdf, id=3333, 963.6pt x 635.3737
5pt>
File: Chapter4/Figs/Vector/Fig4-12-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter4/Figs/Vector/Fig4-12-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-12-eps-converted-to.pdf used
 on input line 948.
(pdftex.def)             Requested size: 437.46112pt x 288.44594pt.
 [137] [138]
Underfull \vbox (badness 4036) has occurred while \output is active []

 [139 <./Chapter4/Figs/Vector/Fig4-12-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/fig4-13.eps>
(epstopdf)                    date: 2015-11-19 09:35:40
(epstopdf)                    size: 217425 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/fig4-13-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:38
(epstopdf)                    size: 35513 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/fig4-1
3-eps-converted-to.pdf Chapter4/Figs/Vector/fig4-13.eps>
(epstopdf)             \includegraphics on input line 978.
runsystem(epstopdf --outfile=Chapter4/Figs/Vector/fig4-13-eps-converted-to.pdf 
Chapter4/Figs/Vector/fig4-13.eps)...executed.

Package epstopdf Info: Result file: <Chapter4/Figs/Vector/fig4-13-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:38
(epstopdf)                    size: 35513 bytes.

<Chapter4/Figs/Vector/fig4-13-eps-converted-to.pdf, id=3387, 963.6pt x 651.4337
5pt>
File: Chapter4/Figs/Vector/fig4-13-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter4/Figs/Vector/fig4-13-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/fig4-13-eps-converted-to.pdf used
 on input line 978.
(pdftex.def)             Requested size: 437.46112pt x 295.73683pt.

Underfull \vbox (badness 10000) has occurred while \output is active []

 [140]
Package epstopdf Info: Source file: <Chapter4/Figs/Vector/Fig4-14.eps>
(epstopdf)                    date: 2015-11-19 09:35:42
(epstopdf)                    size: 186184 bytes
(epstopdf)             Output file: <Chapter4/Figs/Vector/Fig4-14-eps-converted
-to.pdf>
(epstopdf)                    date: 2015-11-19 09:35:42
(epstopdf)                    size: 23188 bytes
(epstopdf)             Command: <epstopdf --outfile=Chapter4/Figs/Vector/Fig4-1
4-eps-converted-to.pdf Chapter4/Figs/Vector/Fig4-14.eps>
(epstopdf)             \includegraphics on input line 989.
Package epstopdf Info: Output file is already uptodate.

<Chapter4/Figs/Vector/Fig4-14-eps-converted-to.pdf, id=3414, 963.6pt x 651.4337
5pt>
File: Chapter4/Figs/Vector/Fig4-14-eps-converted-to.pdf Graphic file (type pdf)

 <use Chapter4/Figs/Vector/Fig4-14-eps-converted-to.pdf>
Package pdftex.def Info: Chapter4/Figs/Vector/Fig4-14-eps-converted-to.pdf used
 on input line 989.
(pdftex.def)             Requested size: 437.46112pt x 295.73683pt.
 [141 <./Chapter4/Figs/Vector/fig4-13-eps-converted-to.pdf>] [142 <./Chapter4/F
igs/Vector/Fig4-14-eps-converted-to.pdf>]) [143

]
\openout2 = `Chapter5/chapter5.aux'.

 (./Chapter5/chapter5.tex [144



]
Chapter 5.

Underfull \vbox (badness 1668) has occurred while \output is active []

 [145]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [146]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [147]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [148]
[149] [150]) [151

]
\openout2 = `Publication/publication.aux'.

 (./Publication/publication.tex [152



]
Chapter 6.
[153] [154]) [155] [156


] (./thesis.bbl [157

] [158] [159] [160] [161] [162]
[163]) [164]
\openout2 = `Appendix1/appendix1.aux'.

 (./Appendix1/appendix1.tex
Appendix A.

Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\hbox' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\mathsurround' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\z@' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\unskip' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\@@italiccorr' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\hbox' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\mathsurround' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\z@' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\unskip' on input line 2.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\@@italiccorr' on input line 2.


Underfull \vbox (badness 10000) has occurred while \output is active []

 [165


]
Overfull \hbox (27.74571pt too wide) in paragraph at lines 53--59
\T1/ptm/m/n/12 (-20) Since $\OML/ztmcm/m/it/12 L[]$ \T1/ptm/m/n/12 (-20) must f
all into the closed in-ter-val $\OT1/ztmcm/m/n/12 [0\OML/ztmcm/m/it/12 ; \OT1/z
tmcm/m/n/12 ^^A\OML/ztmcm/m/it/12 f[] \OMS/ztmcm/m/n/12 ^^@ \OML/ztmcm/m/it/12 
L[]\OT1/ztmcm/m/n/12 (\OML/ztmcm/m/it/12 i\OT1/ztmcm/m/n/12 )]$ \T1/ptm/m/n/12 
(-20) for fea-si-ble \T1/ptm/m/it/12 (-20) CPOPs \T1/ptm/m/n/12 (-20) (see [],[
]),
 []


Underfull \vbox (badness 10000) has occurred while \output is active []

 [166])
[167]
\openout2 = `Appendix2/appendix2.aux'.

 (./Appendix2/appendix2.tex [168



]
Appendix B.
[169]) [170]
\openout2 = `Appendix3/appendix3.aux'.

 (./Appendix3/appendix3.tex
Appendix C.

Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 3.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 3.

LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <24.88> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 3.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <17.28> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 3.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <14.4> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 3.

Underfull \vbox (badness 10000) has occurred while \output is active []

 [171



])
[172]
\openout2 = `Appendix4/appendix4.aux'.

 (./Appendix4/appendix4.tex
Appendix D.
LaTeX Font Info:    Font shape `T1/ptm/bx/it' in size <24.88> not available
(Font)              Font shape `T1/ptm/b/it' tried instead on input line 2.

Underfull \vbox (badness 10000) has occurred while \output is active []

 [173



])
[174]
\openout2 = `Appendix5/appendix5.aux'.

 (./Appendix5/appendix5.tex
Appendix E.
)
Underfull \vbox (badness 10000) has occurred while \output is active []

 [175



]
[176]
\openout2 = `Appendix6/appendix6.aux'.

 (./Appendix6/appendix6.tex
Appendix F.
[177



]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [178])
[179] [180


]
No file thesis.ind.
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 193.
Package atveryend Info: Empty hook `AfterLastShipout' on input line 193.
(./thesis.aux (./Dedication/dedication.aux) (./Declaration/declaration.aux)
(./Acknowledgement/acknowledgement.aux) (./Abstract/abstract.aux)
(./Chapter1/chapter1.aux) (./Chapter2/chapter2.aux) (./Chapter3/chapter3.aux)
(./Chapter4/chapter4.aux) (./Chapter5/chapter5.aux)
(./Publication/publication.aux) (./Appendix1/appendix1.aux)
(./Appendix2/appendix2.aux) (./Appendix3/appendix3.aux)
(./Appendix4/appendix4.aux) (./Appendix5/appendix5.aux)
(./Appendix6/appendix6.aux))
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 193.
Package atveryend Info: Executing hook `AtEndAfterFileList' on input line 193.
Package rerunfilecheck Info: File `thesis.out' has not changed.
(rerunfilecheck)             Checksum: B376C5521BDF2AD6A3EF2A98E612ABCB;24987.


LaTeX Font Warning: Size substitutions with differences
(Font)              up to 4.4pt have occurred.


LaTeX Warning: There were multiply-defined labels.

 ) 
Here is how much of TeX's memory you used:
 27932 strings out of 493089
 495064 string characters out of 6134842
 585173 words of memory out of 5000000
 29662 multiletter control sequences out of 15000+600000
 158056 words of font info for 542 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 55i,20n,92p,10405b,1093s stack positions out of 5000i,500n,10000p,200000b,80000s
{/usr/local/texlive/2015/texmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/t
exlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb></usr/local/te
xlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/tex
live/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/local/texli
ve/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texliv
e/2015/texmf-dist/fonts/type1/public/amsfonts/symbols/msam10.pfb></usr/local/te
xlive/2015/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb></usr/loca
l/texlive/2015/texmf-dist/fonts/type1/public/rsfs/rsfs10.pfb></usr/local/texliv
e/2015/texmf-dist/fonts/type1/urw/symbol/usyr.pfb></usr/local/texlive/2015/texm
f-dist/fonts/type1/urw/symbol/usyr.pfb></usr/local/texlive/2015/texmf-dist/font
s/type1/urw/times/utmb8a.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/ur
w/times/utmbi8a.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/urw/times/u
tmr8a.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/urw/times/utmri8a.pfb
>
Output written on thesis.pdf (200 pages, 5584842 bytes).
PDF statistics:
 4006 PDF objects out of 4296 (max. 8388607)
 3453 compressed objects within 35 object streams
 667 named destinations out of 1000 (max. 500000)
 82885 words of extra memory for PDF output out of 89155 (max. 10000000)


